Post-hoc Selection of Pareto-Optimal Solutions in Search and Recommendation

Information Retrieval (IR) and Recommender Systems (RS) tasks are moving from computing a ranking of final results based on a single metric to multi-objective problems. Solving these problems leads to a set of Pareto-optimal solutions, known as Pareto frontier, in which no objective can be further improved without hurting the others. In principle, all the points on the Pareto frontier are potential candidates to represent the best model selected with respect to the combination of two, or more, metrics. To our knowledge, there are no well-recognized strategies to decide which point should be selected on the frontier. In this paper, we propose a novel, post-hoc, theoretically-justified technique, named "Population Distance from Utopia" (PDU), to identify and select the one-best Pareto-optimal solution from the frontier. In detail, PDU analyzes the distribution of the points by investigating how far each point is from its utopia point (the ideal performance for the objectives). The possibility of considering fine-grained utopia points allows PDU to select solutions tailored to individual user preferences, a novel feature we call "calibration". We compare PDU against existing state-of-the-art strategies through extensive experiments on tasks from both IR and RS. Experimental results show that PDU and combined with calibration notably impact the solution selection. Furthermore, the results show that the proposed framework selects a solution in a principled way, irrespective of its position on the frontier, thus overcoming the limits of other strategies.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> images/csv/EASER.csv <==
model,Recall,APLT,nostro_framework,hypervolume,utility_based,euclidean_distance,weighted_mean,selected
EASER_neighborhood=25475_l2_norm=60$0,0.08215404399765,0.0107747648035417,10.412632665167425,0.0008851905017344954,2,0.9650757896258831,0.2556369799447333,7
EASER_neighborhood=25475_l2_norm=70$0,0.0823678250956241,0.0103652462645268,10.412892225764807,0.0008537627913896144,5,0.9747693329424115,0.2542276290104426,0
EASER_neighborhood=25475_l2_norm=50$0,0.0814438393248654,0.0112451577199778,10.41278349446243,0.0009158488185286417,7,0.9541661903959919,0.2550276383701322,0
EASER_neighborhood=25475_l2_norm=40$0,0.080393264061298,0.0120475926950747,10.41280821473084,0.0009685453008381052,8,0.9358708675478918,0.25476000523833126,0
EASER_neighborhood=25475_l2_norm=80$0,0.0824903836089279,0.0099225235196458,10.41323646452534,0.0008185127715041913,5,0.9852795185406621,0.25218342890528117,0
EASER_neighborhood=25475_l2_norm=30$0,0.0793886149560052,0.0129053680132816,10.4128298296014,0.0010245392920719587,6,0.9166741430979419,0.25504160008044685,0
EASER_neighborhood=25475_l2_norm=90$0,0.082684729502778,0.0095628112894299,10.413396023168382,0.0007906984647526229,4,0.9938175844919724,0.2509769687070223,3
EASER_neighborhood=25475_l2_norm=100$0,0.0828034431822394,0.0093027116768123,10.41355937022065,0.0007702965577716823,7,1.0,0.25,0
EASER_neighborhood=25475_l2_norm=20$0,0.0771535658936803,0.0143442169341449,10.413348589072049,0.0011067074864217934,3,0.8867632194917319,0.2528772560125672,0
EASER_neighborhood=25475_l2_norm=10$0,0.0723573694655662,0.0170669618151632,10.414634778948095,0.001234920461714474,1,0.8396303723421291,0.246063600805409,0
EASER_neighborhood=25475_l2_norm=0$6,0.0450990677629938,0.0425235196458218,10.407051994715628,0.0019177710940279156,5,0.7531188044441884,0.26668305171185047,0
EASER_neighborhood=25475_l2_norm=0$5,0.0433020450039938,0.0442888765910348,10.406588074628745,0.0019177989273213166,7,0.77612197965491,0.26856029263648457,2
EASER_neighborhood=25475_l2_norm=0$7,0.0465530192868389,0.0407526286662977,10.407858068190253,0.0018971579082915405,5,0.7396528454891352,0.26312772537687273,0
EASER_neighborhood=25475_l2_norm=0$4,0.0408920597676052,0.0463364692861095,10.411471246338479,0.0018947936714673926,5,0.8127504236795327,0.2691759453675567,0
EASER_neighborhood=25475_l2_norm=0$8,0.0479925428033876,0.039142224681793,10.408533429675874,0.001878534893460765,3,0.7281656574284364,0.26045728293195414,0
EASER_neighborhood=25475_l2_norm=0$9,0.0492706546498769,0.0376701715550636,10.409085154506435,0.001856034013291155,1,0.7208628923216414,0.25783527299954506,0
EASER_neighborhood=25475_l2_norm=0$3,0.0383958098597059,0.0484781405644715,10.41130501353624,0.0018613574674655434,6,0.8545653356950864,0.2699372029406448,5
EASER_neighborhood=25475_l2_norm=1$0,0.0502927571337477,0.0362977310459324,10.409804442193016,0.0018255129719991722,2,0.7191056247370405,0.25457776212895605,4
EASER_neighborhood=25475_l2_norm=0$2,0.0354150390925687,0.0505534034311012,10.411702167421817,0.0017903507587748455,12,0.9091981222403919,0.267980168558908,0
EASER_neighborhood=25475_l2_norm=0$1,0.0306708631457931,0.0513558384061981,10.408929433617255,0.0015751278914939671,6,1.0,0.25,0


==> images/csv/cpdu05.csv <==
User,nDCG,Recall,APLT,Recall_up,APLT_up
015b058cd8c3cf8dfd54543036b2552a,0.3333333333333333,1.0,0.125,1.0,0.970924904426144
180f8f0c08c24c88bd7fbfcc6788724e,0.3154648767857286,1.0,0.5,1.0,0.8828206710284499
214c9e55a2476f1261d142b75f956321,0.3010299956639811,1.0,0.5,1.0,0.9229201743224538
4157bfd7042b6d0724c17bf68031a07c,0.3010299956639811,1.0,0.125,1.0,0.3454177150129036
445bc139df7e7a04eeec6f299fb65ddd,1.0,1.0,0.125,1.0,0.8907647059260712
487313a11da4e34a354485145211aa19,1.0,1.0,0.25,1.0,0.6887068552299133
60d98f7bb2f2755aa84885db3ea6f610,0.6309297535714573,1.0,0.125,1.0,0.3881919579123916
60ed6074391913ca14ec0133ef68a1f2,0.5,1.0,0.125,1.0,0.9759167885403424
62f6033d693c0c1391decc8b818a293a,0.6309297535714573,1.0,0.125,1.0,0.0610192731715699
68a2ea881f74662703c5ef0bf5960995,1.0,1.0,0.125,1.0,0.952912023009021
82c9e3f82f1e7d72f6859fbbd07ff28d,0.3154648767857286,1.0,0.625,1.0,0.991556869408746
926232bfc6d9999bf79dc70991715372,1.0,1.0,0.125,1.0,0.8170421123922111
92c17ae3a90bd08edee2dc135c75cbc5,1.0,1.0,0.5,1.0,0.9717014371638306
94c30a9477b5da8df98338ab2f4a665a,0.6309297535714573,1.0,0.25,1.0,0.9555366252227508
964d06aae9420cbea11824a1337be0d7,1.0,1.0,0.125,1.0,0.9459167628712424
99c5e59535f8d9d9697f97f864f12cf5,0.430676558073393,1.0,0.125,1.0,0.8771010306335713
baa762a323f1dfba2324b2fa5d4a93c5,0.3868528072345414,1.0,0.25,1.0,0.7199603705758137
bc73d2cd4e76b2f4b0a534205baf2f90,0.6309297535714573,1.0,0.25,1.0,0.9580270486315988
bd9ab29f4f8f2534ded41c2c2d8d26d4,0.3154648767857286,1.0,0.125,1.0,0.7491458652752507
bfd306014102ec870e6931380e9043d7,0.430676558073393,1.0,0.125,1.0,0.8296605732804914
d458ac063ee7e01c57d417dcbc736377,0.5,1.0,0.125,1.0,0.615896917298993
dc88c49506affd962b602fb3ce3b46a9,0.3154648767857286,1.0,0.125,1.0,0.8393824493977236
e159af5002d0b3ec1c178d80ffeb8370,0.6309297535714573,1.0,0.625,1.0,0.9899339552068064
f40cac221e22b318b879676837a373eb,0.3868528072345414,1.0,0.125,1.0,0.9304396576858636


==> images/csv/cpdu60.csv <==
User,nDCG,Recall,APLT,Recall_up,APLT_up
015b058cd8c3cf8dfd54543036b2552a,0.430676558073393,1.0,0.22222222222222224,1.0,0.970924904426144
1a5735f520bb3b4ca3b4172341f6ecda,0.2890648263178878,1.0,0.7777777777777777,1.0,0.9846259393492826
1d9d4ffd61d5ef86df700612ad9cb2e2,1.0,1.0,0.3333333333333333,1.0,0.979812510009809
214c9e55a2476f1261d142b75f956321,0.6309297535714573,1.0,0.11111111111111112,1.0,0.9229201743224538
2c3608674acd287b06dcd3e30c5687ab,0.6309297535714573,1.0,0.11111111111111112,1.0,0.9501909256778184
3a6f9ca5a2149d7e2884a2ee06223beb,0.3010299956639811,1.0,0.11111111111111112,1.0,0.9133818768835712
60ed6074391913ca14ec0133ef68a1f2,1.0,1.0,0.11111111111111112,1.0,0.9759167885403424
68a2ea881f74662703c5ef0bf5960995,1.0,1.0,0.3333333333333333,1.0,0.952912023009021
7384f5fa1d06ff13025185beb8b2dfa2,0.5706417189553201,1.0,0.22222222222222224,1.0,0.9352756304861336
79922bdf68f4e8d4274fd1207895691c,0.4415801103577823,1.0,0.4444444444444445,1.0,0.9833239665873084
82c9e3f82f1e7d72f6859fbbd07ff28d,1.0,1.0,0.4444444444444445,1.0,0.991556869408746
83ae34ea64c7d945e0a99fd121a4c0a9,0.5,1.0,0.11111111111111112,1.0,0.1367826321621051
8539029f322064f0785f4a22944b05ed,0.3010299956639811,1.0,1.0,1.0,0.9917443409954408
8593c4720b979d9531b023ef8abf0e6d,0.5,1.0,0.6666666666666666,1.0,0.9937825342664236
92c17ae3a90bd08edee2dc135c75cbc5,1.0,1.0,0.22222222222222224,1.0,0.9717014371638306
a6d6a8851ca7511fd4b9f0a5ac475e4d,0.3333333333333333,1.0,0.11111111111111112,1.0,0.7902112396132239
bcfc710a714157cca8215528df57e6d9,0.5,1.0,0.11111111111111112,1.0,0.9174725030893468
cd2131fa42d2912c9a0026939b99594e,0.2890648263178878,1.0,0.22222222222222224,1.0,0.978632367223294
cf74a9036de935d2ec3e57b48c63bfe2,0.6309297535714573,1.0,0.11111111111111112,1.0,0.992649533889758
e159af5002d0b3ec1c178d80ffeb8370,1.0,1.0,0.3333333333333333,1.0,0.9899339552068064


==> images/csv/easer05.csv <==
Recall,APLT
0.0285714285714285,0.0
0.0,0.0
0.0,0.125
0.0,0.25
0.0384615384615384,0.0
0.0476190476190476,0.0
0.027027027027027,0.0
0.2222222222222222,0.0
0.125,0.125
0.0909090909090909,0.125
0.1428571428571428,0.0
0.0833333333333333,0.0
0.025,0.0
0.0256410256410256,0.0
0.25,0.0
0.0909090909090909,0.0
0.0217391304347826,0.0
0.064516129032258,0.0
0.036697247706422,0.0
0.2307692307692307,0.0
0.0178571428571428,0.0
0.1,0.0
0.0714285714285714,0.125
0.0208333333333333,0.0
0.0,0.37499999999999994
0.1666666666666666,0.0
0.0588235294117647,0.0
0.1111111111111111,0.0
0.0126582278481012,0.0
1.0,0.125
0.0416666666666666,0.0
0.0625,0.0
0.0526315789473684,0.0
0.0333333333333333,0.0
0.25,0.37499999999999994
0.125,0.0
0.0769230769230769,0.0
0.0086206896551724,0.0
0.0357142857142857,0.0
0.0606060606060606,0.0
0.0769230769230769,0.125
0.0075187969924812,0.0
0.0571428571428571,0.0
0.0434782608695652,0.0
0.0714285714285714,0.0
0.0144927536231884,0.0
0.05,0.0
0.054054054054054,0.0
0.3333333333333333,0.125
0.0172413793103448,0.0
0.0392156862745098,0.0
0.048780487804878,0.0
0.01,0.0
0.024390243902439,0.0
0.1818181818181818,0.0
0.02,0.0
0.0087719298245614,0.0
0.0227272727272727,0.0
0.2,0.0
0.3333333333333333,0.0
0.0196078431372549,0.0
0.073170731707317,0.0
0.3,0.0
0.1428571428571428,0.5
0.1333333333333333,0.0
0.0666666666666666,0.0
0.1666666666666666,0.125
0.0204081632653061,0.0
0.1538461538461538,0.125
0.037037037037037,0.0
0.0169491525423728,0.0
0.3333333333333333,0.37499999999999994
0.04,0.0
0.0277777777777777,0.0
0.0123456790123456,0.0
0.0106382978723404,0.0
0.0555555555555555,0.0
0.0111111111111111,0.0
0.0576923076923076,0.0
0.2,0.125
0.0681818181818181,0.0
0.0163934426229508,0.0
0.0185185185185185,0.0
0.0,0.5
0.0869565217391304,0.0
0.4,0.0
0.0,0.7499999999999999
0.0112359550561797,0.0
0.050632911392405,0.0
0.0133333333333333,0.0
0.0232558139534883,0.0
0.1052631578947368,0.0
0.0967741935483871,0.0
0.032258064516129,0.0
0.2857142857142857,0.0
0.0625,0.37499999999999994
0.0294117647058823,0.0
0.4285714285714285,0.0
0.03125,0.0
0.12,0.0
0.0909090909090909,0.25
0.0566037735849056,0.0
0.5,0.37499999999999994
0.1578947368421052,0.0
0.0454545454545454,0.0
0.0181818181818181,0.0
0.1,0.125
0.0263157894736842,0.0
0.04,0.125
0.5,0.25
1.0,0.0
0.0125,0.0
0.2727272727272727,0.0
0.1538461538461538,0.0
0.6,0.125
0.0129870129870129,0.0
0.0175438596491228,0.0
0.0,0.625
0.5,0.0
0.074074074074074,0.0
0.0350877192982456,0.0
0.0344827586206896,0.25
0.0222222222222222,0.0
0.0158730158730158,0.0
0.1428571428571428,0.125
0.2142857142857142,0.0
0.0535714285714285,0.0
0.0483870967741935,0.0
0.25,0.125
0.0142857142857142,0.0
0.0212765957446808,0.0
0.0344827586206896,0.0
0.1739130434782608,0.0
0.08,0.0
0.0459770114942528,0.0
0.5,0.625
0.0303030303030303,0.0
0.0188679245283018,0.0
0.0240963855421686,0.0
0.0363636363636363,0.37499999999999994
0.1428571428571428,0.25
0.4545454545454545,0.0
0.1071428571428571,0.0
0.3076923076923077,0.0
0.25,0.25
0.0317460317460317,0.0
0.0952380952380952,0.0
0.0084033613445378,0.0
0.25,0.5
0.1176470588235294,0.0
0.2222222222222222,0.125
0.037037037037037,0.25
0.0121951219512195,0.0
0.6666666666666666,0.125
0.0224719101123595,0.0
0.0206185567010309,0.0
0.0119047619047619,0.0
0.5,0.125
0.015625,0.0
0.0588235294117647,0.125
0.0689655172413793,0.0
0.0222222222222222,0.125
0.0129032258064516,0.0
0.2,0.25
0.0192307692307692,0.0
0.4,0.25
0.0833333333333333,0.125
0.0135135135135135,0.0
0.2222222222222222,0.25
0.029126213592233,0.0
0.0545454545454545,0.0
0.1666666666666666,0.25
0.0082644628099173,0.0
0.0319148936170212,0.0
0.0223463687150838,0.0
0.0333333333333333,0.125
0.1111111111111111,0.25
0.0131578947368421,0.0
0.0253164556962025,0.0
1.0,0.5
0.081081081081081,0.0
0.0161290322580645,0.0
0.0116279069767441,0.0
0.1111111111111111,0.125
0.0254237288135593,0.0
0.0186915887850467,0.0
0.0454545454545454,0.125
0.0140845070422535,0.0
0.0512820512820512,0.0
0.0425531914893617,0.0
0.1818181818181818,0.125
0.0337078651685393,0.0
0.044776119402985,0.0
0.0405405405405405,0.0
0.3333333333333333,0.25
0.1666666666666666,0.5
0.075,0.0
0.6,0.25
0.375,0.0
0.0434782608695652,0.125
0.1428571428571428,0.37499999999999994
0.0394736842105263,0.0
0.0050251256281407,0.0
0.1304347826086956,0.0
0.0338983050847457,0.0
0.0,0.8749999999999999
0.088235294117647,0.0
0.0147058823529411,0.0
0.6,0.0
0.0229885057471264,0.0
0.0103626943005181,0.0
0.008695652173913,0.0
0.125,0.7499999999999999
0.0338983050847457,0.5
0.0166666666666666,0.0
0.0114942528735632,0.0
0.0666666666666666,0.37499999999999994
0.0085470085470085,0.0
0.0214285714285714,0.0
0.0252100840336134,0.0
0.1111111111111111,0.5
0.0155038759689922,0.0
0.0108108108108108,0.0
0.6666666666666666,0.0
0.0857142857142857,0.0
0.0952380952380952,0.5
0.0051020408163265,0.0
0.0267857142857142,0.0
0.0153846153846153,0.0
0.0275229357798165,0.0
0.0263157894736842,0.125
0.0465116279069767,0.0
0.0298507462686567,0.0
0.0138888888888888,0.0
0.0458715596330275,0.0
0.0625,0.25
0.0476190476190476,0.125
0.037037037037037,0.125
0.0238095238095238,0.0
0.0285714285714285,0.125
0.0075757575757575,0.0
0.0461538461538461,0.0
0.0151515151515151,0.0
0.0,1.0
0.1363636363636363,0.0
0.5714285714285714,0.0
0.0444444444444444,0.0
0.037037037037037,0.37499999999999994
0.0136986301369863,0.0
0.0697674418604651,0.0
0.0149253731343283,0.0
0.024793388429752,0.0
0.064516129032258,0.125
0.008130081300813,0.0
0.0526315789473684,0.125
0.1875,0.0
0.0638297872340425,0.0
0.0109890109890109,0.0
0.1,0.25
0.0476190476190476,0.25
0.0097087378640776,0.0
0.75,0.0
0.1764705882352941,0.0
0.0789473684210526,0.0
0.1875,0.125
0.0625,0.125
0.1132075471698113,0.0
0.0165289256198347,0.0
0.0289855072463768,0.0
0.15,0.0
0.2857142857142857,0.625
0.0072992700729927,0.0
0.0352941176470588,0.0
0.4,0.125
0.1282051282051282,0.0
0.0096618357487922,0.0
0.0384615384615384,0.125
0.0223880597014925,0.0
0.0666666666666666,0.125
0.0389610389610389,0.0
0.0066666666666666,0.0
0.0689655172413793,0.125
0.0612244897959183,0.0
0.0093457943925233,0.0
0.0555555555555555,0.125
1.0,0.25
0.019047619047619,0.0
0.0266666666666666,0.0
0.1212121212121212,0.0
0.0105263157894736,0.0
0.0909090909090909,0.37499999999999994
0.1707317073170731,0.0
0.0234375,0.0
0.1,0.5
0.1290322580645161,0.0
0.0273972602739726,0.0
0.1153846153846153,0.0
0.0128205128205128,0.0
0.0202020202020202,0.0
0.0307692307692307,0.0
0.0259740259740259,0.0
0.0151515151515151,0.125
0.09375,0.0
0.1481481481481481,0.0
0.1904761904761904,0.0
0.0363636363636363,0.0
0.0204081632653061,0.5
0.0425531914893617,0.25
0.0099009900990099,0.0
0.0408163265306122,0.125
0.028169014084507,0.125
0.0064516129032258,0.0
0.131578947368421,0.0
0.0769230769230769,0.37499999999999994
0.031578947368421,0.0
0.027027027027027,0.125
0.1666666666666666,0.37499999999999994
0.0833333333333333,0.25
0.017094017094017,0.0
0.0701754385964912,0.0
0.0235294117647058,0.0
0.0384615384615384,0.25
0.054054054054054,0.125
0.0053763440860215,0.0
0.0416666666666666,0.125
0.0077519379844961,0.0
0.0408163265306122,0.0
0.0117647058823529,0.0
0.1176470588235294,0.125
0.0980392156862745,0.0
0.05,0.125
0.0120481927710843,0.0
0.0517241379310344,0.0
0.0288461538461538,0.0
0.3333333333333333,0.625
0.0101010101010101,0.125
0.0377358490566037,0.0
0.014388489208633,0.0
0.025,0.25
0.1276595744680851,0.0
0.028169014084507,0.0
0.0714285714285714,0.25
0.125,0.37499999999999994
0.015267175572519,0.0
0.0666666666666666,0.25
0.2857142857142857,0.125
0.0375,0.0
0.0084745762711864,0.0
0.125,0.25
0.2666666666666666,0.0
0.06,0.0
0.021505376344086,0.0
0.2,0.625
0.5,0.7499999999999999
0.0108695652173913,0.0
0.1034482758620689,0.0
0.0491803278688524,0.0
0.0176991150442477,0.0
0.0359712230215827,0.0
0.3333333333333333,0.5
0.2352941176470588,0.0
1.0,0.625
0.003030303030303,0.0
0.1052631578947368,0.25
0.0072463768115942,0.0
0.0306122448979591,0.0
0.0198675496688741,0.0
0.0348837209302325,0.0
0.0168539325842696,0.0
0.0677966101694915,0.0
0.0428571428571428,0.0
0.0238095238095238,0.125
0.0769230769230769,0.25
0.0555555555555555,0.25
0.6666666666666666,0.25
0.075,0.25
0.0413223140495867,0.0
0.0041152263374485,0.0
0.074074074074074,0.125
0.2142857142857142,0.5
0.0666666666666666,0.5
0.0652173913043478,0.0
0.0441176470588235,0.0
0.046875,0.0
0.0088495575221238,0.0
0.0175438596491228,0.25
0.0101010101010101,0.0
0.0141843971631205,0.0
0.0211267605633802,0.0
0.0526315789473684,0.25
0.0379746835443038,0.0
0.2,0.37499999999999994
0.0078125,0.0
0.1081081081081081,0.0
0.0076923076923076,0.0
0.0098039215686274,0.0
0.2857142857142857,0.37499999999999994
0.0246913580246913,0.0
0.1052631578947368,0.125
0.009090909090909,0.0
0.034090909090909,0.0
0.0104712041884816,0.0
0.018348623853211,0.0
0.0209790209790209,0.0
0.1333333333333333,0.25
0.1041666666666666,0.0
0.03125,0.25
0.0110192837465564,0.0
0.0333333333333333,0.25
0.0129310344827586,0.0
0.0689655172413793,0.25
0.0493827160493827,0.0
0.04,0.37499999999999994
0.0641025641025641,0.125
0.0210526315789473,0.0
0.1071428571428571,0.25
0.015625,0.125
0.010752688172043,0.0
0.0189873417721519,0.0
0.0104166666666666,0.0
0.5,0.5
0.0192307692307692,0.125
0.02,0.125
0.0056497175141242,0.0
0.0074626865671641,0.0
0.0078740157480314,0.0
0.0232558139534883,0.125
0.0655737704918032,0.0
0.016260162601626,0.0
0.0967741935483871,0.125
0.0063694267515923,0.0
0.0416666666666666,0.25
0.1162790697674418,0.0
0.0353982300884955,0.0
0.4615384615384615,0.0
0.0046296296296296,0.0
0.0297029702970297,0.0
0.0265486725663716,0.0
0.0128755364806866,0.0
0.0888888888888888,0.0
0.0049019607843137,0.0
0.0215827338129496,0.0
0.03,0.0
0.0333333333333333,0.37499999999999994
0.0161290322580645,0.125
0.1578947368421052,0.125
0.0068027210884353,0.0
0.0606060606060606,0.125
0.0071942446043165,0.0
0.1025641025641025,0.0
0.004524886877828,0.0
0.1142857142857142,0.0
0.006578947368421,0.0
0.1904761904761904,0.125
0.0555555555555555,0.37499999999999994
0.02803738317757,0.0
0.0634920634920634,0.0
0.0198019801980198,0.0
0.0277777777777777,0.125
0.0588235294117647,0.25
0.0091743119266055,0.0
0.0111731843575419,0.0
0.0225563909774436,0.0
0.0816326530612244,0.0
0.2083333333333333,0.0
0.0217391304347826,0.125
0.0185185185185185,0.125
0.4,0.37499999999999994
0.125,0.5
0.032258064516129,0.25
0.05,0.25
0.0113636363636363,0.0
0.125,0.625
0.3,0.125
0.078125,0.0
0.0925925925925925,0.0
0.1724137931034483,0.0
0.1,0.37499999999999994
0.0704225352112676,0.0
0.1304347826086956,0.125
0.0303030303030303,0.125
0.0256410256410256,0.125
0.0194805194805194,0.0
0.1333333333333333,0.125
0.0416666666666666,0.5


==> images/csv/easer05_3d.csv <==
Recall,APLT,counts
0.0,0.0,7951
0.0,0.125,2566
0.0,0.25,1031
0.0,0.37499999999999994,388
0.0,0.5,139
0.0,0.625,44
0.0,0.7499999999999999,12
0.0,0.8749999999999999,6
0.0,1.0,5
0.003030303030303,0.0,1
0.0041152263374485,0.0,1
0.004524886877828,0.0,1
0.0046296296296296,0.0,1
0.0049019607843137,0.0,1
0.0050251256281407,0.0,1
0.0051020408163265,0.0,1
0.0053763440860215,0.0,1
0.0056497175141242,0.0,1
0.0063694267515923,0.0,1
0.0064516129032258,0.0,1
0.006578947368421,0.0,1
0.0066666666666666,0.0,1
0.0068027210884353,0.0,1
0.0071942446043165,0.0,1
0.0072463768115942,0.0,1
0.0072992700729927,0.0,1
0.0074626865671641,0.0,1
0.0075187969924812,0.0,1
0.0075757575757575,0.0,1
0.0076923076923076,0.0,1
0.0077519379844961,0.0,2
0.0078125,0.0,1
0.0078740157480314,0.0,1
0.008130081300813,0.0,1
0.0082644628099173,0.0,1
0.0084033613445378,0.0,3
0.0084745762711864,0.0,1
0.0085470085470085,0.0,3
0.0086206896551724,0.0,1
0.008695652173913,0.0,4
0.0087719298245614,0.0,2
0.0088495575221238,0.0,1
0.009090909090909,0.0,1
0.0091743119266055,0.0,1
0.0093457943925233,0.0,1
0.0096618357487922,0.0,1
0.0097087378640776,0.0,2
0.0098039215686274,0.0,2
0.0099009900990099,0.0,2
0.01,0.0,2
0.0101010101010101,0.0,1
0.0101010101010101,0.125,1
0.0103626943005181,0.0,1
0.0104166666666666,0.0,4
0.0104712041884816,0.0,1
0.0105263157894736,0.0,2
0.0106382978723404,0.0,3
0.010752688172043,0.0,2
0.0108108108108108,0.0,1
0.0108695652173913,0.0,3
0.0109890109890109,0.0,3
0.0110192837465564,0.0,1
0.0111111111111111,0.0,7
0.0111731843575419,0.0,1
0.0112359550561797,0.0,4
0.0113636363636363,0.0,1
0.0114942528735632,0.0,4
0.0116279069767441,0.0,1
0.0117647058823529,0.0,1
0.0119047619047619,0.0,6
0.0120481927710843,0.0,4
0.0121951219512195,0.0,3
0.0123456790123456,0.0,5
0.0125,0.0,7
0.0126582278481012,0.0,7
0.0128205128205128,0.0,4
0.0128755364806866,0.0,1
0.0129032258064516,0.0,1
0.0129310344827586,0.0,1
0.0129870129870129,0.0,5
0.0131578947368421,0.0,6
0.0133333333333333,0.0,5
0.0135135135135135,0.0,8
0.0136986301369863,0.0,3
0.0138888888888888,0.0,8
0.0140845070422535,0.0,10
0.0141843971631205,0.0,1
0.0142857142857142,0.0,7
0.014388489208633,0.0,2
0.0144927536231884,0.0,10
0.0147058823529411,0.0,12
0.0149253731343283,0.0,5
0.0151515151515151,0.0,9
0.0151515151515151,0.125,1
0.015267175572519,0.0,2
0.0153846153846153,0.0,8
0.0155038759689922,0.0,2
0.015625,0.0,10
0.015625,0.125,1
0.0158730158730158,0.0,10
0.0161290322580645,0.0,9
0.0161290322580645,0.125,1
0.016260162601626,0.0,3
0.0163934426229508,0.0,8
0.0165289256198347,0.0,2
0.0166666666666666,0.0,10
0.0168539325842696,0.0,1
0.0169491525423728,0.0,5
0.017094017094017,0.0,1
0.0172413793103448,0.0,10
0.0175438596491228,0.0,13
0.0175438596491228,0.25,1
0.0176991150442477,0.0,1
0.0178571428571428,0.0,8
0.0181818181818181,0.0,10
0.018348623853211,0.0,1
0.0185185185185185,0.0,17
0.0185185185185185,0.125,1
0.0186915887850467,0.0,1
0.0188679245283018,0.0,17
0.0189873417721519,0.0,1
0.019047619047619,0.0,2
0.0192307692307692,0.0,18
0.0192307692307692,0.125,1
0.0194805194805194,0.0,1
0.0196078431372549,0.0,18
0.0198019801980198,0.0,1
0.0198675496688741,0.0,2
0.02,0.0,8
0.02,0.125,1
0.0202020202020202,0.0,2
0.0204081632653061,0.0,14
0.0204081632653061,0.5,1
0.0206185567010309,0.0,1
0.0208333333333333,0.0,17
0.0209790209790209,0.0,1
0.0210526315789473,0.0,2
0.0211267605633802,0.0,1
0.0212765957446808,0.0,19
0.0214285714285714,0.0,1
0.021505376344086,0.0,1
0.0215827338129496,0.0,1
0.0217391304347826,0.0,18
0.0217391304347826,0.125,1
0.0222222222222222,0.0,25
0.0222222222222222,0.125,2
0.0223463687150838,0.0,1
0.0223880597014925,0.0,2
0.0224719101123595,0.0,1
0.0225563909774436,0.0,1
0.0227272727272727,0.0,34
0.0229885057471264,0.0,2
0.0232558139534883,0.0,22
0.0232558139534883,0.125,1
0.0234375,0.0,1
0.0235294117647058,0.0,3
0.0238095238095238,0.0,21
0.0238095238095238,0.125,1
0.0240963855421686,0.0,6
0.024390243902439,0.0,26
0.0246913580246913,0.0,1
0.024793388429752,0.0,1
0.025,0.0,24
0.025,0.25,1
0.0252100840336134,0.0,1
0.0253164556962025,0.0,7
0.0254237288135593,0.0,2
0.0256410256410256,0.0,34
0.0256410256410256,0.125,1
0.0259740259740259,0.0,2
0.0263157894736842,0.0,34
0.0263157894736842,0.125,1
0.0265486725663716,0.0,1
0.0266666666666666,0.0,5
0.0267857142857142,0.0,1
0.027027027027027,0.0,39
0.027027027027027,0.125,1
0.0273972602739726,0.0,9
0.0275229357798165,0.0,1
0.0277777777777777,0.0,26
0.0277777777777777,0.125,1
0.02803738317757,0.0,1
0.028169014084507,0.0,3
0.028169014084507,0.125,1
0.0285714285714285,0.0,33
0.0285714285714285,0.125,2
0.0288461538461538,0.0,1
0.0289855072463768,0.0,2
0.029126213592233,0.0,2
0.0294117647058823,0.0,32
0.0297029702970297,0.0,1
0.0298507462686567,0.0,4
0.03,0.0,1
0.0303030303030303,0.0,41
0.0303030303030303,0.125,1
0.0306122448979591,0.0,1
0.0307692307692307,0.0,4
0.03125,0.0,45
0.03125,0.25,2
0.031578947368421,0.0,2
0.0317460317460317,0.0,3
0.0319148936170212,0.0,2
0.032258064516129,0.0,41
0.032258064516129,0.25,1
0.0333333333333333,0.0,47
0.0333333333333333,0.125,2
0.0333333333333333,0.25,1
0.0333333333333333,0.37499999999999994,1
0.0337078651685393,0.0,1
0.0338983050847457,0.0,3
0.0338983050847457,0.5,1
0.034090909090909,0.0,1
0.0344827586206896,0.0,49
0.0344827586206896,0.25,1
0.0348837209302325,0.0,1
0.0350877192982456,0.0,8
0.0352941176470588,0.0,2
0.0353982300884955,0.0,1
0.0357142857142857,0.0,49
0.0359712230215827,0.0,1
0.0363636363636363,0.0,9
0.0363636363636363,0.37499999999999994,1
0.036697247706422,0.0,1
0.037037037037037,0.0,55
0.037037037037037,0.125,2
0.037037037037037,0.25,2
0.037037037037037,0.37499999999999994,1
0.0375,0.0,2
0.0377358490566037,0.0,3
0.0379746835443038,0.0,1
0.0384615384615384,0.0,58
0.0384615384615384,0.125,2
0.0384615384615384,0.25,1
0.0389610389610389,0.0,1
0.0392156862745098,0.0,9
0.0394736842105263,0.0,3
0.04,0.0,57
0.04,0.125,4
0.04,0.37499999999999994,1
0.0405405405405405,0.0,2
0.0408163265306122,0.0,5
0.0408163265306122,0.125,1
0.0413223140495867,0.0,1
0.0416666666666666,0.0,56
0.0416666666666666,0.125,3
0.0416666666666666,0.25,1
0.0416666666666666,0.5,1
0.0425531914893617,0.0,10
0.0425531914893617,0.25,1
0.0428571428571428,0.0,2
0.0434782608695652,0.0,70
0.0434782608695652,0.125,5
0.0441176470588235,0.0,1
0.0444444444444444,0.0,10
0.044776119402985,0.0,4
0.0454545454545454,0.0,53
0.0454545454545454,0.125,3
0.0458715596330275,0.0,1
0.0459770114942528,0.0,1
0.0461538461538461,0.0,4
0.0465116279069767,0.0,12
0.046875,0.0,1
0.0476190476190476,0.0,76
0.0476190476190476,0.125,6
0.0476190476190476,0.25,3
0.0483870967741935,0.0,1
0.048780487804878,0.0,14
0.0491803278688524,0.0,1
0.0493827160493827,0.0,1
0.05,0.0,80
0.05,0.125,3
0.05,0.25,1
0.050632911392405,0.0,1
0.0512820512820512,0.0,13
0.0517241379310344,0.0,2
0.0526315789473684,0.0,95
0.0526315789473684,0.125,8
0.0526315789473684,0.25,1
0.0535714285714285,0.0,3
0.054054054054054,0.0,14
0.054054054054054,0.125,1
0.0545454545454545,0.0,5
0.0555555555555555,0.0,86
0.0555555555555555,0.125,7
0.0555555555555555,0.25,1
0.0555555555555555,0.37499999999999994,2
0.0566037735849056,0.0,3
0.0571428571428571,0.0,10
0.0576923076923076,0.0,4
0.0588235294117647,0.0,105
0.0588235294117647,0.125,10
0.0588235294117647,0.25,1
0.06,0.0,1
0.0606060606060606,0.0,19
0.0606060606060606,0.125,1
0.0612244897959183,0.0,2
0.0625,0.0,108
0.0625,0.125,9
0.0625,0.25,3
0.0625,0.37499999999999994,1
0.0634920634920634,0.0,1
0.0638297872340425,0.0,4
0.0641025641025641,0.125,1
0.064516129032258,0.0,16
0.064516129032258,0.125,1
0.0652173913043478,0.0,1
0.0655737704918032,0.0,1
0.0666666666666666,0.0,107
0.0666666666666666,0.125,8
0.0666666666666666,0.25,1
0.0666666666666666,0.37499999999999994,1
0.0666666666666666,0.5,1
0.0677966101694915,0.0,1
0.0681818181818181,0.0,5
0.0689655172413793,0.0,13
0.0689655172413793,0.125,1
0.0689655172413793,0.25,1
0.0697674418604651,0.0,8
0.0701754385964912,0.0,1
0.0704225352112676,0.0,1
0.0714285714285714,0.0,124
0.0714285714285714,0.125,15
0.0714285714285714,0.25,3
0.073170731707317,0.0,5
0.074074074074074,0.0,18
0.074074074074074,0.125,1
0.075,0.0,8
0.075,0.25,1
0.0769230769230769,0.0,145
0.0769230769230769,0.125,13
0.0769230769230769,0.25,1
0.0769230769230769,0.37499999999999994,2
0.078125,0.0,1
0.0789473684210526,0.0,2
0.08,0.0,26
0.081081081081081,0.0,4
0.0816326530612244,0.0,1
0.0833333333333333,0.0,120
0.0833333333333333,0.125,21
0.0833333333333333,0.25,1
0.0857142857142857,0.0,5
0.0869565217391304,0.0,24
0.088235294117647,0.0,2
0.0888888888888888,0.0,1
0.0909090909090909,0.0,137
0.0909090909090909,0.125,23
0.0909090909090909,0.25,5
0.0909090909090909,0.37499999999999994,2
0.0925925925925925,0.0,1
0.09375,0.0,6
0.0952380952380952,0.0,27
0.0952380952380952,0.5,1
0.0967741935483871,0.0,8
0.0967741935483871,0.125,1
0.0980392156862745,0.0,1
0.1,0.0,141
0.1,0.125,19
0.1,0.25,2
0.1,0.37499999999999994,1
0.1,0.5,1
0.1025641025641025,0.0,2
0.1034482758620689,0.0,4
0.1041666666666666,0.0,1
0.1052631578947368,0.0,24
0.1052631578947368,0.125,2
0.1052631578947368,0.25,1
0.1071428571428571,0.0,7
0.1071428571428571,0.25,1
0.1081081081081081,0.0,1
0.1111111111111111,0.0,172
0.1111111111111111,0.125,31
0.1111111111111111,0.25,6
0.1111111111111111,0.5,1
0.1132075471698113,0.0,1
0.1142857142857142,0.0,1
0.1153846153846153,0.0,4
0.1162790697674418,0.0,1
0.1176470588235294,0.0,25
0.1176470588235294,0.125,1
0.12,0.0,7
0.1212121212121212,0.0,2
0.125,0.0,156
0.125,0.125,38
0.125,0.25,4
0.125,0.37499999999999994,1
0.125,0.5,2
0.125,0.625,1
0.125,0.7499999999999999,1
0.1276595744680851,0.0,1
0.1282051282051282,0.0,1
0.1290322580645161,0.0,2
0.1304347826086956,0.0,5
0.1304347826086956,0.125,1
0.131578947368421,0.0,2
0.1333333333333333,0.0,34
0.1333333333333333,0.125,1
0.1333333333333333,0.25,1
0.1363636363636363,0.0,5
0.1428571428571428,0.0,179
0.1428571428571428,0.125,49
0.1428571428571428,0.25,12
0.1428571428571428,0.37499999999999994,2
0.1428571428571428,0.5,1
0.1481481481481481,0.0,1
0.15,0.0,5
0.1538461538461538,0.0,44
0.1538461538461538,0.125,3
0.1578947368421052,0.0,8
0.1578947368421052,0.125,1
0.1666666666666666,0.0,165
0.1666666666666666,0.125,51
0.1666666666666666,0.25,15
0.1666666666666666,0.37499999999999994,2
0.1666666666666666,0.5,1
0.1707317073170731,0.0,1
0.1724137931034483,0.0,1
0.1739130434782608,0.0,6
0.1764705882352941,0.0,8
0.1818181818181818,0.0,31
0.1818181818181818,0.125,11
0.1875,0.0,6
0.1875,0.125,1
0.1904761904761904,0.0,2
0.1904761904761904,0.125,1
0.2,0.0,183
0.2,0.125,62
0.2,0.25,15
0.2,0.37499999999999994,3
0.2,0.625,2
0.2083333333333333,0.0,1
0.2142857142857142,0.0,8
0.2142857142857142,0.5,1
0.2222222222222222,0.0,36
0.2222222222222222,0.125,10
0.2222222222222222,0.25,2
0.2307692307692307,0.0,12
0.2352941176470588,0.0,2
0.25,0.0,169
0.25,0.125,50
0.25,0.25,25
0.25,0.37499999999999994,7
0.25,0.5,4
0.2666666666666666,0.0,3
0.2727272727272727,0.0,9
0.2857142857142857,0.0,30
0.2857142857142857,0.125,4
0.2857142857142857,0.37499999999999994,1
0.2857142857142857,0.625,1
0.3,0.0,6
0.3,0.125,1
0.3076923076923077,0.0,2
0.3333333333333333,0.0,172
0.3333333333333333,0.125,65
0.3333333333333333,0.25,16
0.3333333333333333,0.37499999999999994,12
0.3333333333333333,0.5,4
0.3333333333333333,0.625,2
0.375,0.0,6
0.4,0.0,21
0.4,0.125,5
0.4,0.25,1
0.4,0.37499999999999994,1
0.4285714285714285,0.0,5
0.4545454545454545,0.0,2
0.4615384615384615,0.0,1
0.5,0.0,128
0.5,0.125,33
0.5,0.25,17
0.5,0.37499999999999994,9
0.5,0.5,2
0.5,0.625,4
0.5,0.7499999999999999,1
0.5714285714285714,0.0,5
0.6,0.0,7
0.6,0.125,2
0.6,0.25,1
0.6666666666666666,0.0,16
0.6666666666666666,0.125,7
0.6666666666666666,0.25,2
0.75,0.0,4
1.0,0.0,39
1.0,0.125,15
1.0,0.25,4
1.0,0.5,3
1.0,0.625,2


==> images/csv/easer05_3d_m.csv <==
Recall,APLT,counts
0.0413223140495867,0.0,1
0.0214285714285714,0.0,1
0.021505376344086,0.0,1
0.0215827338129496,0.0,1
0.0689655172413793,0.25,1
0.0217391304347826,0.125,1
0.0689655172413793,0.125,1
0.0677966101694915,0.0,1
0.0223463687150838,0.0,1
0.0666666666666666,0.5,1
0.0224719101123595,0.0,1
0.0701754385964912,0.0,1
0.0225563909774436,0.0,1
0.0666666666666666,0.25,1
0.0655737704918032,0.0,1
0.0232558139534883,0.125,1
0.0234375,0.0,1
0.0652173913043478,0.0,1
0.064516129032258,0.125,1
0.0238095238095238,0.125,1
0.0641025641025641,0.125,1
0.0634920634920634,0.0,1
0.0246913580246913,0.0,1
0.0666666666666666,0.37499999999999994,1
0.0211267605633802,0.0,1
0.0704225352112676,0.0,1
0.0209790209790209,0.0,1
0.017094017094017,0.0,1
0.0967741935483871,0.125,1
0.0952380952380952,0.5,1
0.036697247706422,0.0,1
0.0176991150442477,0.0,1
0.0925925925925925,0.0,1
0.018348623853211,0.0,1
0.0888888888888888,0.0,1
0.0185185185185185,0.125,1
0.0186915887850467,0.0,1
0.0189873417721519,0.0,1
0.0833333333333333,0.25,1
0.0816326530612244,0.0,1
0.0192307692307692,0.125,1
0.0194805194805194,0.0,1
0.0198019801980198,0.0,1
0.078125,0.0,1
0.02,0.125,1
0.0769230769230769,0.25,1
0.075,0.25,1
0.0204081632653061,0.5,1
0.0206185567010309,0.0,1
0.074074074074074,0.125,1
0.024793388429752,0.0,1
0.0980392156862745,0.0,1
0.0625,0.37499999999999994,1
0.0252100840336134,0.0,1
0.0306122448979591,0.0,1
0.0441176470588235,0.0,1
0.0425531914893617,0.25,1
0.0416666666666666,0.5,1
0.0416666666666666,0.25,1
0.0408163265306122,0.125,1
0.032258064516129,0.25,1
0.04,0.37499999999999994,1
0.0389610389610389,0.0,1
0.0333333333333333,0.25,1
0.0303030303030303,0.125,1
0.0333333333333333,0.37499999999999994,1
0.0384615384615384,0.25,1
0.0338983050847457,0.5,1
0.034090909090909,0.0,1
0.0344827586206896,0.25,1
0.0348837209302325,0.0,1
0.0379746835443038,0.0,1
0.0353982300884955,0.0,1
0.037037037037037,0.37499999999999994,1
0.0359712230215827,0.0,1
0.0363636363636363,0.37499999999999994,1
0.0337078651685393,0.0,1
0.0458715596330275,0.0,1
0.03,0.0,1
0.0459770114942528,0.0,1
0.0606060606060606,0.125,1
0.06,0.0,1
0.0256410256410256,0.125,1
0.0588235294117647,0.25,1
0.0263157894736842,0.125,1
0.0265486725663716,0.0,1
0.0555555555555555,0.25,1
0.0267857142857142,0.0,1
0.054054054054054,0.125,1
0.027027027027027,0.125,1
0.0526315789473684,0.25,1
0.0275229357798165,0.0,1
0.0277777777777777,0.125,1
0.02803738317757,0.0,1
0.050632911392405,0.0,1
0.028169014084507,0.125,1
0.05,0.25,1
0.0493827160493827,0.0,1
0.0288461538461538,0.0,1
0.0491803278688524,0.0,1
0.0483870967741935,0.0,1
0.046875,0.0,1
0.0297029702970297,0.0,1
0.025,0.25,1
0.0168539325842696,0.0,1
0.0175438596491228,0.25,1
0.1,0.37499999999999994,1
0.4,0.25,1
0.0078125,0.0,1
0.0078740157480314,0.0,1
0.008130081300813,0.0,1
0.0082644628099173,0.0,1
0.0084745762711864,0.0,1
0.0086206896551724,0.0,1
0.3,0.125,1
0.2857142857142857,0.625,1
0.0088495575221238,0.0,1
0.009090909090909,0.0,1
0.0091743119266055,0.0,1
0.0093457943925233,0.0,1
0.0096618357487922,0.0,1
0.2857142857142857,0.37499999999999994,1
0.2142857142857142,0.5,1
0.0101010101010101,0.125,1
0.0103626943005181,0.0,1
0.2083333333333333,0.0,1
0.0104712041884816,0.0,1
0.1904761904761904,0.125,1
0.0076923076923076,0.0,1
0.0108108108108108,0.0,1
0.0075757575757575,0.0,1
0.0074626865671641,0.0,1
0.6,0.25,1
0.5,0.7499999999999999,1
0.4615384615384615,0.0,1
0.4,0.37499999999999994,1
0.003030303030303,0.0,1
0.0041152263374485,0.0,1
0.004524886877828,0.0,1
0.0046296296296296,0.0,1
0.0049019607843137,0.0,1
0.0050251256281407,0.0,1
0.0051020408163265,0.0,1
0.0053763440860215,0.0,1
0.0056497175141242,0.0,1
0.0063694267515923,0.0,1
0.0064516129032258,0.0,1
0.006578947368421,0.0,1
0.0066666666666666,0.0,1
0.0068027210884353,0.0,1
0.0071942446043165,0.0,1
0.0072463768115942,0.0,1
0.0072992700729927,0.0,1
0.0075187969924812,0.0,1
0.1875,0.125,1
0.0101010101010101,0.0,1
0.0110192837465564,0.0,1
0.1304347826086956,0.125,1
0.1282051282051282,0.0,1
0.1276595744680851,0.0,1
0.125,0.7499999999999999,1
0.1724137931034483,0.0,1
0.0141843971631205,0.0,1
0.125,0.37499999999999994,1
0.1176470588235294,0.125,1
0.1162790697674418,0.0,1
0.0129310344827586,0.0,1
0.1142857142857142,0.0,1
0.0151515151515151,0.125,1
0.1111111111111111,0.5,1
0.1081081081081081,0.0,1
0.1071428571428571,0.25,1
0.1052631578947368,0.25,1
0.015625,0.125,1
0.1041666666666666,0.0,1
0.0161290322580645,0.125,1
0.1,0.5,1
0.1132075471698113,0.0,1
0.0129032258064516,0.0,1
0.125,0.625,1
0.1578947368421052,0.125,1
0.1666666666666666,0.5,1
0.0111731843575419,0.0,1
0.0116279069767441,0.0,1
0.0117647058823529,0.0,1
0.1707317073170731,0.0,1
0.1481481481481481,0.0,1
0.1428571428571428,0.5,1
0.0113636363636363,0.0,1
0.1333333333333333,0.25,1
0.1333333333333333,0.125,1
0.0128755364806866,0.0,1
0.1025641025641025,0.0,2
0.0375,0.0,2
0.0909090909090909,0.37499999999999994,2
0.5,0.5,2
0.1904761904761904,0.0,2
0.4545454545454545,0.0,2
0.0384615384615384,0.125,2
0.2,0.625,2
0.1052631578947368,0.125,2
0.037037037037037,0.25,2
0.6666666666666666,0.25,2
0.6,0.125,2
0.3076923076923077,0.0,2
0.088235294117647,0.0,2
0.1,0.25,2
0.3333333333333333,0.625,2
0.131578947368421,0.0,2
0.1290322580645161,0.0,2
0.1428571428571428,0.37499999999999994,2
0.125,0.5,2
0.0769230769230769,0.37499999999999994,2
0.0555555555555555,0.37499999999999994,2
0.0789473684210526,0.0,2
0.1212121212121212,0.0,2
0.0428571428571428,0.0,2
0.2352941176470588,0.0,2
0.2222222222222222,0.25,2
0.0517241379310344,0.0,2
0.0405405405405405,0.0,2
0.0612244897959183,0.0,2
0.1666666666666666,0.37499999999999994,2
0.037037037037037,0.125,2
1.0,0.625,2
0.0285714285714285,0.125,2
0.0077519379844961,0.0,2
0.019047619047619,0.0,2
0.029126213592233,0.0,2
0.0289855072463768,0.0,2
0.0223880597014925,0.0,2
0.0087719298245614,0.0,2
0.0097087378640776,0.0,2
0.0198675496688741,0.0,2
0.03125,0.25,2
0.0098039215686274,0.0,2
0.0099009900990099,0.0,2
0.01,0.0,2
0.0105263157894736,0.0,2
0.0259740259740259,0.0,2
0.0254237288135593,0.0,2
0.010752688172043,0.0,2
0.0210526315789473,0.0,2
0.0229885057471264,0.0,2
0.0202020202020202,0.0,2
0.014388489208633,0.0,2
0.0222222222222222,0.125,2
0.015267175572519,0.0,2
0.031578947368421,0.0,2
0.0319148936170212,0.0,2
0.0352941176470588,0.0,2
0.0155038759689922,0.0,2
0.0333333333333333,0.125,2
0.0165289256198347,0.0,2
0.0535714285714285,0.0,3
0.0394736842105263,0.0,3
0.0338983050847457,0.0,3
0.0566037735849056,0.0,3
0.2,0.37499999999999994,3
0.016260162601626,0.0,3
0.0377358490566037,0.0,3
0.0108695652173913,0.0,3
0.0625,0.25,3
0.0714285714285714,0.25,3
0.0121951219512195,0.0,3
0.0109890109890109,0.0,3
0.0235294117647058,0.0,3
0.1538461538461538,0.125,3
0.2666666666666666,0.0,3
0.028169014084507,0.0,3
0.0317460317460317,0.0,3
0.0106382978723404,0.0,3
0.0084033613445378,0.0,3
0.0085470085470085,0.0,3
0.0454545454545454,0.125,3
1.0,0.5,3
0.0136986301369863,0.0,3
0.0476190476190476,0.25,3
0.0416666666666666,0.125,3
0.05,0.125,3
0.0120481927710843,0.0,4
0.0638297872340425,0.0,4
0.0298507462686567,0.0,4
0.0307692307692307,0.0,4
0.044776119402985,0.0,4
0.0112359550561797,0.0,4
1.0,0.25,4
0.0114942528735632,0.0,4
0.1034482758620689,0.0,4
0.125,0.25,4
0.04,0.125,4
0.0104166666666666,0.0,4
0.5,0.625,4
0.2857142857142857,0.125,4
0.25,0.5,4
0.1153846153846153,0.0,4
0.0461538461538461,0.0,4
0.008695652173913,0.0,4
0.081081081081081,0.0,4
0.3333333333333333,0.5,4
0.0576923076923076,0.0,4
0.0128205128205128,0.0,4
0.75,0.0,4
0.0857142857142857,0.0,5
0.0133333333333333,0.0,5
0.1363636363636363,0.0,5
0.073170731707317,0.0,5
0.0909090909090909,0.25,5
0.0129870129870129,0.0,5
0.15,0.0,5
0.0149253731343283,0.0,5
0.1304347826086956,0.0,5
0.0123456790123456,0.0,5
0.0169491525423728,0.0,5
0.0266666666666666,0.0,5
0.0681818181818181,0.0,5
0.5714285714285714,0.0,5
0.4,0.125,5
0.0434782608695652,0.125,5
0.0408163265306122,0.0,5
0.0545454545454545,0.0,5
0.0,1.0,5
0.4285714285714285,0.0,5
0.3,0.0,6
0.375,0.0,6
0.0,0.8749999999999999,6
0.0119047619047619,0.0,6
0.09375,0.0,6
0.1875,0.0,6
0.0240963855421686,0.0,6
0.1739130434782608,0.0,6
0.1111111111111111,0.25,6
0.0131578947368421,0.0,6
0.0476190476190476,0.125,6
0.12,0.0,7
0.0142857142857142,0.0,7
0.6,0.0,7
0.6666666666666666,0.125,7
0.1071428571428571,0.0,7
0.25,0.37499999999999994,7
0.0555555555555555,0.125,7
0.0126582278481012,0.0,7
0.0125,0.0,7
0.0253164556962025,0.0,7
0.0111111111111111,0.0,7
0.0526315789473684,0.125,8
0.0350877192982456,0.0,8
0.0163934426229508,0.0,8
0.1578947368421052,0.0,8
0.0666666666666666,0.125,8
0.0153846153846153,0.0,8
0.0697674418604651,0.0,8
0.1764705882352941,0.0,8
0.0178571428571428,0.0,8
0.2142857142857142,0.0,8
0.075,0.0,8
0.0138888888888888,0.0,8
0.02,0.0,8
0.0967741935483871,0.0,8
0.0135135135135135,0.0,8
0.0151515151515151,0.0,9
0.5,0.37499999999999994,9
0.2727272727272727,0.0,9
0.0363636363636363,0.0,9
0.0625,0.125,9
0.0392156862745098,0.0,9
0.0161290322580645,0.0,9
0.0273972602739726,0.0,9
0.0425531914893617,0.0,10
0.0444444444444444,0.0,10
0.2222222222222222,0.125,10
0.0571428571428571,0.0,10
0.0588235294117647,0.125,10
0.0140845070422535,0.0,10
0.0181818181818181,0.0,10
0.0144927536231884,0.0,10
0.0158730158730158,0.0,10
0.0166666666666666,0.0,10
0.015625,0.0,10
0.0172413793103448,0.0,10
0.1818181818181818,0.125,11
0.0147058823529411,0.0,12
0.1428571428571428,0.25,12
0.0,0.7499999999999999,12
0.2307692307692307,0.0,12
0.3333333333333333,0.37499999999999994,12
0.0465116279069767,0.0,12
0.0689655172413793,0.0,13
0.0769230769230769,0.125,13
0.0175438596491228,0.0,13
0.0512820512820512,0.0,13
0.048780487804878,0.0,14
0.054054054054054,0.0,14
0.0204081632653061,0.0,14
1.0,0.125,15
0.1666666666666666,0.25,15
0.2,0.25,15
0.0714285714285714,0.125,15
0.064516129032258,0.0,16
0.3333333333333333,0.25,16
0.6666666666666666,0.0,16
0.0185185185185185,0.0,17
0.0208333333333333,0.0,17
0.5,0.25,17
0.0188679245283018,0.0,17
0.074074074074074,0.0,18
0.0217391304347826,0.0,18
0.0196078431372549,0.0,18
0.0192307692307692,0.0,18
0.0212765957446808,0.0,19
0.0606060606060606,0.0,19
0.1,0.125,19
0.0238095238095238,0.0,21
0.0833333333333333,0.125,21
0.4,0.0,21
0.0232558139534883,0.0,22
0.0909090909090909,0.125,23
0.1052631578947368,0.0,24
0.0869565217391304,0.0,24
0.025,0.0,24
0.25,0.25,25
0.0222222222222222,0.0,25
0.1176470588235294,0.0,25
0.0277777777777777,0.0,26
0.024390243902439,0.0,26
0.08,0.0,26
0.0952380952380952,0.0,27
0.2857142857142857,0.0,30
0.1818181818181818,0.0,31
0.1111111111111111,0.125,31
0.0294117647058823,0.0,32
0.5,0.125,33
0.0285714285714285,0.0,33
0.1333333333333333,0.0,34
0.0227272727272727,0.0,34
0.0263157894736842,0.0,34
0.0256410256410256,0.0,34
0.2222222222222222,0.0,36
0.125,0.125,38
0.027027027027027,0.0,39
1.0,0.0,39
0.0303030303030303,0.0,41
0.032258064516129,0.0,41
0.0,0.625,44
0.1538461538461538,0.0,44
0.03125,0.0,45
0.0333333333333333,0.0,47
0.1428571428571428,0.125,49
0.0357142857142857,0.0,49
0.0344827586206896,0.0,49
0.25,0.125,50
0.1666666666666666,0.125,51
0.0454545454545454,0.0,53
0.037037037037037,0.0,55
0.0416666666666666,0.0,56
0.04,0.0,57
0.0384615384615384,0.0,58
0.2,0.125,62
0.3333333333333333,0.125,65
0.0434782608695652,0.0,70
0.0476190476190476,0.0,76
0.05,0.0,80
0.0555555555555555,0.0,86
0.0526315789473684,0.0,95
0.0588235294117647,0.0,105
0.0666666666666666,0.0,107
0.0625,0.0,108
0.0833333333333333,0.0,120
0.0714285714285714,0.0,124
0.5,0.0,128
0.0909090909090909,0.0,137
0.0,0.5,139
0.1,0.0,141
0.0769230769230769,0.0,145
0.125,0.0,156
0.1666666666666666,0.0,165
0.25,0.0,169
0.1111111111111111,0.0,172
0.3333333333333333,0.0,172
0.1428571428571428,0.0,179
0.2,0.0,183


==> images/csv/easer05_cat.csv <==
Recall,APLT,counts,cat
0.0413223140495867,0.0,1,0
0.0214285714285714,0.0,1,0
0.021505376344086,0.0,1,0
0.0215827338129496,0.0,1,0
0.0689655172413793,0.25,1,0
0.0217391304347826,0.125,1,0
0.0689655172413793,0.125,1,0
0.0677966101694915,0.0,1,0
0.0223463687150838,0.0,1,0
0.0666666666666666,0.5,1,0
0.0224719101123595,0.0,1,0
0.0701754385964912,0.0,1,0
0.0225563909774436,0.0,1,0
0.0666666666666666,0.25,1,0
0.0655737704918032,0.0,1,0
0.0232558139534883,0.125,1,0
0.0234375,0.0,1,0
0.0652173913043478,0.0,1,0
0.064516129032258,0.125,1,0
0.0238095238095238,0.125,1,0
0.0641025641025641,0.125,1,0
0.0634920634920634,0.0,1,0
0.0246913580246913,0.0,1,0
0.0666666666666666,0.37499999999999994,1,0
0.0211267605633802,0.0,1,0
0.0704225352112676,0.0,1,0
0.0209790209790209,0.0,1,0
0.017094017094017,0.0,1,0
0.0967741935483871,0.125,1,0
0.0952380952380952,0.5,1,0
0.036697247706422,0.0,1,0
0.0176991150442477,0.0,1,0
0.0925925925925925,0.0,1,0
0.018348623853211,0.0,1,0
0.0888888888888888,0.0,1,0
0.0185185185185185,0.125,1,0
0.0186915887850467,0.0,1,0
0.0189873417721519,0.0,1,0
0.0833333333333333,0.25,1,0
0.0816326530612244,0.0,1,0
0.0192307692307692,0.125,1,0
0.0194805194805194,0.0,1,0
0.0198019801980198,0.0,1,0
0.078125,0.0,1,0
0.02,0.125,1,0
0.0769230769230769,0.25,1,0
0.075,0.25,1,0
0.0204081632653061,0.5,1,0
0.0206185567010309,0.0,1,0
0.074074074074074,0.125,1,0
0.024793388429752,0.0,1,0
0.0980392156862745,0.0,1,0
0.0625,0.37499999999999994,1,0
0.0252100840336134,0.0,1,0
0.0306122448979591,0.0,1,0
0.0441176470588235,0.0,1,0
0.0425531914893617,0.25,1,0
0.0416666666666666,0.5,1,0
0.0416666666666666,0.25,1,0
0.0408163265306122,0.125,1,0
0.032258064516129,0.25,1,0
0.04,0.37499999999999994,1,0
0.0389610389610389,0.0,1,0
0.0333333333333333,0.25,1,0
0.0303030303030303,0.125,1,0
0.0333333333333333,0.37499999999999994,1,0
0.0384615384615384,0.25,1,0
0.0338983050847457,0.5,1,0
0.034090909090909,0.0,1,0
0.0344827586206896,0.25,1,0
0.0348837209302325,0.0,1,0
0.0379746835443038,0.0,1,0
0.0353982300884955,0.0,1,0
0.037037037037037,0.37499999999999994,1,0
0.0359712230215827,0.0,1,0
0.0363636363636363,0.37499999999999994,1,0
0.0337078651685393,0.0,1,0
0.0458715596330275,0.0,1,0
0.03,0.0,1,0
0.0459770114942528,0.0,1,0
0.0606060606060606,0.125,1,0
0.06,0.0,1,0
0.0256410256410256,0.125,1,0
0.0588235294117647,0.25,1,0
0.0263157894736842,0.125,1,0
0.0265486725663716,0.0,1,0
0.0555555555555555,0.25,1,0
0.0267857142857142,0.0,1,0
0.054054054054054,0.125,1,0
0.027027027027027,0.125,1,0
0.0526315789473684,0.25,1,0
0.0275229357798165,0.0,1,0
0.0277777777777777,0.125,1,0
0.02803738317757,0.0,1,0
0.050632911392405,0.0,1,0
0.028169014084507,0.125,1,0
0.05,0.25,1,0
0.0493827160493827,0.0,1,0
0.0288461538461538,0.0,1,0
0.0491803278688524,0.0,1,0
0.0483870967741935,0.0,1,0
0.046875,0.0,1,0
0.0297029702970297,0.0,1,0
0.025,0.25,1,0
0.0168539325842696,0.0,1,0
0.0175438596491228,0.25,1,0
0.1,0.37499999999999994,1,0
0.4,0.25,1,0
0.0078125,0.0,1,0
0.0078740157480314,0.0,1,0
0.008130081300813,0.0,1,0
0.0082644628099173,0.0,1,0
0.0084745762711864,0.0,1,0
0.0086206896551724,0.0,1,0
0.3,0.125,1,0
0.2857142857142857,0.625,1,0
0.0088495575221238,0.0,1,0
0.009090909090909,0.0,1,0
0.0091743119266055,0.0,1,0
0.0093457943925233,0.0,1,0
0.0096618357487922,0.0,1,0
0.2857142857142857,0.37499999999999994,1,0
0.2142857142857142,0.5,1,0
0.0101010101010101,0.125,1,0
0.0103626943005181,0.0,1,0
0.2083333333333333,0.0,1,0
0.0104712041884816,0.0,1,0
0.1904761904761904,0.125,1,0
0.0076923076923076,0.0,1,0
0.0108108108108108,0.0,1,0
0.0075757575757575,0.0,1,0
0.0074626865671641,0.0,1,0
0.6,0.25,1,0
0.5,0.7499999999999999,1,0
0.4615384615384615,0.0,1,0
0.4,0.37499999999999994,1,0
0.003030303030303,0.0,1,0
0.0041152263374485,0.0,1,0
0.004524886877828,0.0,1,0
0.0046296296296296,0.0,1,0
0.0049019607843137,0.0,1,0
0.0050251256281407,0.0,1,0
0.0051020408163265,0.0,1,0
0.0053763440860215,0.0,1,0
0.0056497175141242,0.0,1,0
0.0063694267515923,0.0,1,0
0.0064516129032258,0.0,1,0
0.006578947368421,0.0,1,0
0.0066666666666666,0.0,1,0
0.0068027210884353,0.0,1,0
0.0071942446043165,0.0,1,0
0.0072463768115942,0.0,1,0
0.0072992700729927,0.0,1,0
0.0075187969924812,0.0,1,0
0.1875,0.125,1,0
0.0101010101010101,0.0,1,0
0.0110192837465564,0.0,1,0
0.1304347826086956,0.125,1,0
0.1282051282051282,0.0,1,0
0.1276595744680851,0.0,1,0
0.125,0.7499999999999999,1,0
0.1724137931034483,0.0,1,0
0.0141843971631205,0.0,1,0
0.125,0.37499999999999994,1,0
0.1176470588235294,0.125,1,0
0.1162790697674418,0.0,1,0
0.0129310344827586,0.0,1,0
0.1142857142857142,0.0,1,0
0.0151515151515151,0.125,1,0
0.1111111111111111,0.5,1,0
0.1081081081081081,0.0,1,0
0.1071428571428571,0.25,1,0
0.1052631578947368,0.25,1,0
0.015625,0.125,1,0
0.1041666666666666,0.0,1,0
0.0161290322580645,0.125,1,0
0.1,0.5,1,0
0.1132075471698113,0.0,1,0
0.0129032258064516,0.0,1,0
0.125,0.625,1,0
0.1578947368421052,0.125,1,0
0.1666666666666666,0.5,1,0
0.0111731843575419,0.0,1,0
0.0116279069767441,0.0,1,0
0.0117647058823529,0.0,1,0
0.1707317073170731,0.0,1,0
0.1481481481481481,0.0,1,0
0.1428571428571428,0.5,1,0
0.0113636363636363,0.0,1,0
0.1333333333333333,0.25,1,0
0.1333333333333333,0.125,1,0
0.0128755364806866,0.0,1,0
0.1025641025641025,0.0,2,0
0.0375,0.0,2,0
0.0909090909090909,0.37499999999999994,2,0
0.5,0.5,2,0
0.1904761904761904,0.0,2,0
0.4545454545454545,0.0,2,0
0.0384615384615384,0.125,2,0
0.2,0.625,2,0
0.1052631578947368,0.125,2,0
0.037037037037037,0.25,2,0
0.6666666666666666,0.25,2,0
0.6,0.125,2,0
0.3076923076923077,0.0,2,0
0.088235294117647,0.0,2,0
0.1,0.25,2,0
0.3333333333333333,0.625,2,0
0.131578947368421,0.0,2,0
0.1290322580645161,0.0,2,0
0.1428571428571428,0.37499999999999994,2,0
0.125,0.5,2,0
0.0769230769230769,0.37499999999999994,2,0
0.0555555555555555,0.37499999999999994,2,0
0.0789473684210526,0.0,2,0
0.1212121212121212,0.0,2,0
0.0428571428571428,0.0,2,0
0.2352941176470588,0.0,2,0
0.2222222222222222,0.25,2,0
0.0517241379310344,0.0,2,0
0.0405405405405405,0.0,2,0
0.0612244897959183,0.0,2,0
0.1666666666666666,0.37499999999999994,2,0
0.037037037037037,0.125,2,0
1.0,0.625,2,0
0.0285714285714285,0.125,2,0
0.0077519379844961,0.0,2,0
0.019047619047619,0.0,2,0
0.029126213592233,0.0,2,0
0.0289855072463768,0.0,2,0
0.0223880597014925,0.0,2,0
0.0087719298245614,0.0,2,0
0.0097087378640776,0.0,2,0
0.0198675496688741,0.0,2,0
0.03125,0.25,2,0
0.0098039215686274,0.0,2,0
0.0099009900990099,0.0,2,0
0.01,0.0,2,0
0.0105263157894736,0.0,2,0
0.0259740259740259,0.0,2,0
0.0254237288135593,0.0,2,0
0.010752688172043,0.0,2,0
0.0210526315789473,0.0,2,0
0.0229885057471264,0.0,2,0
0.0202020202020202,0.0,2,0
0.014388489208633,0.0,2,0
0.0222222222222222,0.125,2,0
0.015267175572519,0.0,2,0
0.031578947368421,0.0,2,0
0.0319148936170212,0.0,2,0
0.0352941176470588,0.0,2,0
0.0155038759689922,0.0,2,0
0.0333333333333333,0.125,2,0
0.0165289256198347,0.0,2,0
0.0535714285714285,0.0,3,0
0.0394736842105263,0.0,3,0
0.0338983050847457,0.0,3,0
0.0566037735849056,0.0,3,0
0.2,0.37499999999999994,3,0
0.016260162601626,0.0,3,0
0.0377358490566037,0.0,3,0
0.0108695652173913,0.0,3,0
0.0625,0.25,3,0
0.0714285714285714,0.25,3,0
0.0121951219512195,0.0,3,0
0.0109890109890109,0.0,3,0
0.0235294117647058,0.0,3,0
0.1538461538461538,0.125,3,0
0.2666666666666666,0.0,3,0
0.028169014084507,0.0,3,0
0.0317460317460317,0.0,3,0
0.0106382978723404,0.0,3,0
0.0084033613445378,0.0,3,0
0.0085470085470085,0.0,3,0
0.0454545454545454,0.125,3,0
1.0,0.5,3,0
0.0136986301369863,0.0,3,0
0.0476190476190476,0.25,3,0
0.0416666666666666,0.125,3,0
0.05,0.125,3,0
0.0120481927710843,0.0,4,0
0.0638297872340425,0.0,4,0
0.0298507462686567,0.0,4,0
0.0307692307692307,0.0,4,0
0.044776119402985,0.0,4,0
0.0112359550561797,0.0,4,0
1.0,0.25,4,0
0.0114942528735632,0.0,4,0
0.1034482758620689,0.0,4,0
0.125,0.25,4,0
0.04,0.125,4,0
0.0104166666666666,0.0,4,0
0.5,0.625,4,0
0.2857142857142857,0.125,4,0
0.25,0.5,4,0
0.1153846153846153,0.0,4,0
0.0461538461538461,0.0,4,0
0.008695652173913,0.0,4,0
0.081081081081081,0.0,4,0
0.3333333333333333,0.5,4,0
0.0576923076923076,0.0,4,0
0.0128205128205128,0.0,4,0
0.75,0.0,4,0
0.0857142857142857,0.0,5,0
0.0133333333333333,0.0,5,0
0.1363636363636363,0.0,5,0
0.073170731707317,0.0,5,0
0.0909090909090909,0.25,5,0
0.0129870129870129,0.0,5,0
0.15,0.0,5,0
0.0149253731343283,0.0,5,0
0.1304347826086956,0.0,5,0
0.0123456790123456,0.0,5,0
0.0169491525423728,0.0,5,0
0.0266666666666666,0.0,5,0
0.0681818181818181,0.0,5,0
0.5714285714285714,0.0,5,0
0.4,0.125,5,0
0.0434782608695652,0.125,5,0
0.0408163265306122,0.0,5,0
0.0545454545454545,0.0,5,0
0.0,1.0,5,0
0.4285714285714285,0.0,5,0
0.3,0.0,6,0
0.375,0.0,6,0
0.0,0.8749999999999999,6,0
0.0119047619047619,0.0,6,0
0.09375,0.0,6,0
0.1875,0.0,6,0
0.0240963855421686,0.0,6,0
0.1739130434782608,0.0,6,0
0.1111111111111111,0.25,6,0
0.0131578947368421,0.0,6,0
0.0476190476190476,0.125,6,0
0.12,0.0,7,0
0.0142857142857142,0.0,7,0
0.6,0.0,7,0
0.6666666666666666,0.125,7,0
0.1071428571428571,0.0,7,0
0.25,0.37499999999999994,7,0
0.0555555555555555,0.125,7,0
0.0126582278481012,0.0,7,0
0.0125,0.0,7,0
0.0253164556962025,0.0,7,0
0.0111111111111111,0.0,7,0
0.0526315789473684,0.125,8,0
0.0350877192982456,0.0,8,0
0.0163934426229508,0.0,8,0
0.1578947368421052,0.0,8,0
0.0666666666666666,0.125,8,0
0.0153846153846153,0.0,8,0
0.0697674418604651,0.0,8,0
0.1764705882352941,0.0,8,0
0.0178571428571428,0.0,8,0
0.2142857142857142,0.0,8,0
0.075,0.0,8,0
0.0138888888888888,0.0,8,0
0.02,0.0,8,0
0.0967741935483871,0.0,8,0
0.0135135135135135,0.0,8,0
0.0151515151515151,0.0,9,0
0.5,0.37499999999999994,9,0
0.2727272727272727,0.0,9,0
0.0363636363636363,0.0,9,0
0.0625,0.125,9,0
0.0392156862745098,0.0,9,0
0.0161290322580645,0.0,9,0
0.0273972602739726,0.0,9,0
0.0425531914893617,0.0,10,0
0.0444444444444444,0.0,10,0
0.2222222222222222,0.125,10,0
0.0571428571428571,0.0,10,0
0.0588235294117647,0.125,10,0
0.0140845070422535,0.0,10,0
0.0181818181818181,0.0,10,0
0.0144927536231884,0.0,10,0
0.0158730158730158,0.0,10,0
0.0166666666666666,0.0,10,0
0.015625,0.0,10,0
0.0172413793103448,0.0,10,0
0.1818181818181818,0.125,11,0
0.0147058823529411,0.0,12,0
0.1428571428571428,0.25,12,0
0.0,0.7499999999999999,12,0
0.2307692307692307,0.0,12,0
0.3333333333333333,0.37499999999999994,12,0
0.0465116279069767,0.0,12,0
0.0689655172413793,0.0,13,0
0.0769230769230769,0.125,13,0
0.0175438596491228,0.0,13,0
0.0512820512820512,0.0,13,0
0.048780487804878,0.0,14,0
0.054054054054054,0.0,14,0
0.0204081632653061,0.0,14,0
1.0,0.125,15,0
0.1666666666666666,0.25,15,0
0.2,0.25,15,0
0.0714285714285714,0.125,15,0
0.064516129032258,0.0,16,0
0.3333333333333333,0.25,16,0
0.6666666666666666,0.0,16,0
0.0185185185185185,0.0,17,0
0.0208333333333333,0.0,17,0
0.5,0.25,17,0
0.0188679245283018,0.0,17,0
0.074074074074074,0.0,18,0
0.0217391304347826,0.0,18,0
0.0196078431372549,0.0,18,0
0.0192307692307692,0.0,18,0
0.0212765957446808,0.0,19,0
0.0606060606060606,0.0,19,0
0.1,0.125,19,0
0.0238095238095238,0.0,21,1
0.0833333333333333,0.125,21,1
0.4,0.0,21,1
0.0232558139534883,0.0,22,1
0.0909090909090909,0.125,23,1
0.1052631578947368,0.0,24,1
0.0869565217391304,0.0,24,1
0.025,0.0,24,1
0.25,0.25,25,1
0.0222222222222222,0.0,25,1
0.1176470588235294,0.0,25,1
0.0277777777777777,0.0,26,1
0.024390243902439,0.0,26,1
0.08,0.0,26,1
0.0952380952380952,0.0,27,1
0.2857142857142857,0.0,30,1
0.1818181818181818,0.0,31,1
0.1111111111111111,0.125,31,1
0.0294117647058823,0.0,32,1
0.5,0.125,33,1
0.0285714285714285,0.0,33,1
0.1333333333333333,0.0,34,1
0.0227272727272727,0.0,34,1
0.0263157894736842,0.0,34,1
0.0256410256410256,0.0,34,1
0.2222222222222222,0.0,36,1
0.125,0.125,38,1
0.027027027027027,0.0,39,1
1.0,0.0,39,1
0.0303030303030303,0.0,41,1
0.032258064516129,0.0,41,1
0.0,0.625,44,1
0.1538461538461538,0.0,44,1
0.03125,0.0,45,1
0.0333333333333333,0.0,47,1
0.1428571428571428,0.125,49,1
0.0357142857142857,0.0,49,1
0.0344827586206896,0.0,49,1
0.25,0.125,50,1
0.1666666666666666,0.125,51,2
0.0454545454545454,0.0,53,2
0.037037037037037,0.0,55,2
0.0416666666666666,0.0,56,2
0.04,0.0,57,2
0.0384615384615384,0.0,58,2
0.2,0.125,62,2
0.3333333333333333,0.125,65,2
0.0434782608695652,0.0,70,2
0.0476190476190476,0.0,76,2
0.05,0.0,80,2
0.0555555555555555,0.0,86,2
0.0526315789473684,0.0,95,2
0.0588235294117647,0.0,105,3
0.0666666666666666,0.0,107,3
0.0625,0.0,108,3
0.0833333333333333,0.0,120,3
0.0714285714285714,0.0,124,3
0.5,0.0,128,3
0.0909090909090909,0.0,137,3
0.0,0.5,139,3
0.1,0.0,141,3
0.0769230769230769,0.0,145,3
0.125,0.0,156,3
0.1666666666666666,0.0,165,3
0.25,0.0,169,3
0.1111111111111111,0.0,172,3
0.3333333333333333,0.0,172,3
0.1428571428571428,0.0,179,3
0.2,0.0,183,3
0.0,0.37499999999999994,388,4
0.0,0.25,1031,4
0.0,0.125,2566,4
0.0,0.0,7951,4


==> images/csv/easer10.csv <==
Recall,APLT
0.0857142857142857,0.0
0.0,0.0
0.0,0.125
0.0,0.25
0.0384615384615384,0.0
0.0476190476190476,0.0
0.027027027027027,0.0
0.0114942528735632,0.0
0.2222222222222222,0.0
0.125,0.125
0.0909090909090909,0.125
0.1428571428571428,0.0
0.0833333333333333,0.0
0.025,0.0
0.1428571428571428,0.125
0.125,0.0
0.05,0.0
0.0256410256410256,0.0
0.25,0.0
0.1818181818181818,0.0
0.0217391304347826,0.0
0.064516129032258,0.0
0.5,0.0
0.036697247706422,0.0
0.2307692307692307,0.0
0.0178571428571428,0.0
0.1,0.0
0.0714285714285714,0.125
0.0208333333333333,0.0
0.1666666666666666,0.0
0.0588235294117647,0.0
0.1111111111111111,0.0
0.0,0.37499999999999994
0.0126582278481012,0.0
1.0,0.25
0.0625,0.0
0.0909090909090909,0.0
0.0526315789473684,0.0
0.0333333333333333,0.0
0.3333333333333333,0.25
0.25,0.37499999999999994
0.0769230769230769,0.0
0.0086206896551724,0.0
0.0535714285714285,0.0
0.0222222222222222,0.0
0.1153846153846153,0.0
0.0150375939849624,0.0
0.1304347826086956,0.0
0.0714285714285714,0.0
0.0289855072463768,0.0
0.1081081081081081,0.0
0.3333333333333333,0.125
0.0434782608695652,0.0
0.0344827586206896,0.0
0.0392156862745098,0.0
0.048780487804878,0.0
0.0416666666666666,0.0
0.0080645161290322,0.0
0.01,0.0
0.024390243902439,0.0
0.0666666666666666,0.0
0.06,0.0
0.0263157894736842,0.0
0.0227272727272727,0.0
0.2,0.0
0.3333333333333333,0.0
0.0196078431372549,0.0
0.073170731707317,0.0
0.1111111111111111,0.125
0.3,0.0
0.1428571428571428,0.37499999999999994
0.1333333333333333,0.0
0.0408163265306122,0.0
0.0294117647058823,0.0
0.037037037037037,0.0
0.0169491525423728,0.0
0.0136986301369863,0.0
0.1666666666666666,0.125
0.034090909090909,0.0
0.3333333333333333,0.37499999999999994
0.4,0.0
0.04,0.0
0.0357142857142857,0.0
0.08,0.0
0.0277777777777777,0.0
0.0123456790123456,0.0
0.0212765957446808,0.0
0.0555555555555555,0.0
0.1052631578947368,0.0
0.0111111111111111,0.0
0.0576923076923076,0.0
0.2,0.125
0.0454545454545454,0.0
0.0163934426229508,0.0
0.0869565217391304,0.0
0.03125,0.0
0.0,0.7499999999999999
0.0379746835443038,0.0
0.0133333333333333,0.0
0.0232558139534883,0.0
0.0253164556962025,0.0
0.0967741935483871,0.0
0.032258064516129,0.0
0.2857142857142857,0.0
0.0952380952380952,0.0
0.0625,0.37499999999999994
0.2222222222222222,0.125
0.4285714285714285,0.0
0.0104166666666666,0.0
0.16,0.0
0.0566037735849056,0.0
0.5,0.25
0.0232558139534883,0.25
0.1578947368421052,0.0
0.0363636363636363,0.0
0.1,0.125
0.008,0.0
0.04,0.125
1.0,0.0
0.0125,0.0
0.3636363636363636,0.0
0.1538461538461538,0.0
0.25,0.125
0.6,0.125
0.0259740259740259,0.0
0.25,0.25
0.0175438596491228,0.0
0.0,0.625
0.0144927536231884,0.0
0.0350877192982456,0.0
0.0517241379310344,0.25
0.0158730158730158,0.0
0.2142857142857142,0.0
0.0483870967741935,0.0
0.0142857142857142,0.0
0.1739130434782608,0.0
0.074074074074074,0.0
0.0459770114942528,0.0
0.088235294117647,0.0
0.5,0.625
0.0285714285714285,0.0
0.0303030303030303,0.0
0.0769230769230769,0.125
0.0377358490566037,0.0
0.0240963855421686,0.0
0.0545454545454545,0.37499999999999994
0.0,0.5
0.1176470588235294,0.0
0.4545454545454545,0.0
0.0909090909090909,0.5
0.6666666666666666,0.0
0.1071428571428571,0.0
0.3076923076923077,0.0
0.0317460317460317,0.0
0.02,0.0
0.25,0.5
0.1875,0.0
0.09375,0.0
0.0689655172413793,0.0
0.074074074074074,0.125
0.0303030303030303,0.125
0.0121951219512195,0.0
0.6666666666666666,0.125
0.0224719101123595,0.0
0.0206185567010309,0.0
0.0119047619047619,0.0
0.5,0.125
0.0266666666666666,0.0
0.015625,0.0
0.1428571428571428,0.25
0.0588235294117647,0.125
0.0222222222222222,0.125
0.0571428571428571,0.0
0.0129032258064516,0.0
0.032258064516129,0.125
0.2,0.25
0.4,0.25
0.0181818181818181,0.0
0.029126213592233,0.0
0.0727272727272727,0.0
0.0512820512820512,0.0
0.0082644628099173,0.0
0.0319148936170212,0.0
0.0769230769230769,0.5
0.0167597765363128,0.0
0.1111111111111111,0.25
0.0131578947368421,0.0
0.0238095238095238,0.0
1.0,0.5
0.081081081081081,0.0
0.0,0.8749999999999999
0.0517241379310344,0.0
0.0116279069767441,0.0
0.0338983050847457,0.0
0.02803738317757,0.0
0.0333333333333333,0.125
0.028169014084507,0.0
0.0909090909090909,0.25
0.0135135135135135,0.0
0.0425531914893617,0.0
0.0833333333333333,0.125
0.12,0.0
0.0337078651685393,0.0
0.044776119402985,0.0
0.0204081632653061,0.0
0.0084033613445378,0.0
0.1666666666666666,0.625
0.075,0.0
0.0434782608695652,0.125
0.2727272727272727,0.0
0.0050251256281407,0.0
0.0147058823529411,0.0
0.054054054054054,0.0
0.6,0.0
0.0405405405405405,0.0
0.0229885057471264,0.0
0.0155440414507772,0.0
0.5,0.37499999999999994
0.0652173913043478,0.0
0.0606060606060606,0.0
1.0,0.37499999999999994
0.125,0.7499999999999999
0.0140845070422535,0.0
0.0545454545454545,0.0
0.0681818181818181,0.0
0.0338983050847457,0.5
0.0185185185185185,0.0
0.0192307692307692,0.0
0.0166666666666666,0.0
0.0666666666666666,0.625
0.0085470085470085,0.0
0.0214285714285714,0.0
0.0252100840336134,0.0
0.1111111111111111,0.5
0.0155038759689922,0.0
0.0105263157894736,0.0
0.0108108108108108,0.0
0.0952380952380952,0.625
0.0051020408163265,0.0
0.0267857142857142,0.0
0.0153846153846153,0.0
0.0275229357798165,0.0
0.0103092783505154,0.0
0.0465116279069767,0.0
0.75,0.0
0.0099009900990099,0.0
0.0416666666666666,0.25
0.0172413793103448,0.0
0.0138888888888888,0.0
0.2857142857142857,0.25
0.0833333333333333,0.25
0.037037037037037,0.125
0.0285714285714285,0.125
0.0307692307692307,0.0
0.1515151515151515,0.0
0.0151515151515151,0.0
0.0,1.0
0.037037037037037,0.25
0.1666666666666666,0.25
0.1363636363636363,0.0
0.5714285714285714,0.0
0.0444444444444444,0.0
0.037037037037037,0.5
0.0149253731343283,0.0
0.0330578512396694,0.0
0.016260162601626,0.25
0.0526315789473684,0.125
0.0109890109890109,0.0
0.046875,0.0
0.0476190476190476,0.125
0.0194174757281553,0.0
0.0428571428571428,0.0
0.1764705882352941,0.0
0.0952380952380952,0.125
0.0388349514563106,0.0
0.0625,0.125
0.1320754716981132,0.0
0.0165289256198347,0.0
0.0579710144927536,0.0
0.0108695652173913,0.0
0.0188679245283018,0.0
0.0697674418604651,0.0
0.0666666666666666,0.125
0.15,0.0
0.2857142857142857,0.625
0.1290322580645161,0.0
0.0145985401459854,0.0
0.0352941176470588,0.0
1.0,0.125
0.0254237288135593,0.0
0.1282051282051282,0.0
0.0384615384615384,0.125
0.0223880597014925,0.0
0.0476190476190476,0.25
0.0389610389610389,0.0
0.0066666666666666,0.0
0.0689655172413793,0.125
0.375,0.0
0.0357142857142857,0.125
0.09375,0.125
0.1,0.25
0.0769230769230769,0.25
0.2,0.37499999999999994
0.0186915887850467,0.0
0.019047619047619,0.0
0.0097087378640776,0.0
0.1818181818181818,0.125
0.1333333333333333,0.25
0.0208333333333333,0.125
0.0129870129870129,0.0
0.1538461538461538,0.125
0.0909090909090909,0.37499999999999994
0.1707317073170731,0.0
0.0234375,0.0
0.1,0.7499999999999999
0.1666666666666666,0.37499999999999994
0.0161290322580645,0.0
0.0273972602739726,0.0
0.0128205128205128,0.0
0.0461538461538461,0.0
0.0220588235294117,0.0
0.0625,0.25
0.0151515151515151,0.125
0.0101010101010101,0.0
0.1142857142857142,0.0
0.1481481481481481,0.0
0.1904761904761904,0.0
0.0612244897959183,0.7499999999999999
0.0638297872340425,0.625
0.0408163265306122,0.125
0.028169014084507,0.125
0.0064516129032258,0.0
0.1538461538461538,0.37499999999999994
0.031578947368421,0.0
0.027027027027027,0.125
0.0272108843537414,0.0
0.017094017094017,0.0
0.0701754385964912,0.0
0.0235294117647058,0.0
0.0384615384615384,0.37499999999999994
0.054054054054054,0.125
0.0053763440860215,0.0
0.1025641025641025,0.0
0.0077519379844961,0.0
0.0930232558139534,0.0
0.0117647058823529,0.0
0.017391304347826,0.0
0.0851063829787234,0.0
0.0784313725490196,0.0
0.4166666666666667,0.0
0.2666666666666666,0.0
0.0555555555555555,0.125
0.0120481927710843,0.0
0.05,0.125
0.0288461538461538,0.0
0.3333333333333333,0.625
0.0202020202020202,0.0
0.0168067226890756,0.0
0.3333333333333333,0.5
0.0754716981132075,0.0
0.0638297872340425,0.0
0.0071942446043165,0.0
0.1136363636363636,0.0
0.025,0.37499999999999994
0.1063829787234042,0.0
0.056338028169014,0.0
0.0441176470588235,0.0
0.4,0.125
0.125,0.625
0.0153846153846153,0.125
0.0714285714285714,0.25
0.125,0.37499999999999994
0.0454545454545454,0.37499999999999994
0.0229007633587786,0.0
0.1034482758620689,0.0
0.1212121212121212,0.0
0.0084745762711864,0.0
0.0112359550561797,0.0
0.2857142857142857,0.125
0.0106382978723404,0.0
0.0104166666666666,0.125
0.4444444444444444,0.0
0.05,0.25
0.2,0.5
0.2105263157894736,0.0
0.5,0.7499999999999999
0.0655737704918032,0.0
0.0176991150442477,0.0
0.0359712230215827,0.0
0.0769230769230769,0.37499999999999994
0.0416666666666666,0.125
0.2142857142857142,0.125
0.003030303030303,0.0
0.0087719298245614,0.0
0.0298507462686567,0.0
0.0444444444444444,0.125
0.1052631578947368,0.25
0.0306122448979591,0.0
0.0198675496688741,0.0
0.0348837209302325,0.0
0.0341880341880341,0.0
0.0677966101694915,0.0
0.0238095238095238,0.125
0.0059523809523809,0.0
0.0975609756097561,0.0
0.0246913580246913,0.0
0.6666666666666666,0.25
0.075,0.25
0.0060240963855421,0.0
0.0041152263374485,0.0
0.125,0.5
0.2142857142857142,0.5
0.0666666666666666,0.5
0.0088495575221238,0.0
0.0175438596491228,0.37499999999999994
0.0283018867924528,0.0
0.1428571428571428,0.5
0.0070422535211267,0.0
0.0789473684210526,0.0
0.0526315789473684,0.25
0.0952380952380952,0.37499999999999994
0.2,0.7499999999999999
0.0098039215686274,0.0
0.2857142857142857,0.37499999999999994
0.0365853658536585,0.0
0.3125,0.0
0.009090909090909,0.0
0.087719298245614,0.0
0.0104712041884816,0.0
0.0410958904109589,0.0
0.043010752688172,0.0
0.018348623853211,0.0
0.0394736842105263,0.0
0.015267175572519,0.0
0.0588235294117647,0.5
0.0209790209790209,0.0
0.0326086956521739,0.0
0.1041666666666666,0.0
0.03125,0.25
0.1851851851851851,0.0
0.0110192837465564,0.0
0.0333333333333333,0.25
0.014388489208633,0.0
0.0129310344827586,0.0
0.0517241379310344,0.125
0.0493827160493827,0.0
0.04,0.25
0.0588235294117647,0.25
0.7142857142857143,0.0
0.0210526315789473,0.0
0.0198019801980198,0.0
0.1470588235294117,0.0
0.1785714285714285,0.125
0.015625,0.125
0.010752688172043,0.0
0.5,0.5
0.2941176470588235,0.0
0.0192307692307692,0.125
0.02,0.125
0.0056497175141242,0.0
0.0074626865671641,0.0
0.0078740157480314,0.0
0.0232558139534883,0.125
0.016260162601626,0.0
0.024390243902439,0.37499999999999994
0.0967741935483871,0.125
0.0063694267515923,0.0
0.1333333333333333,0.125
0.125,0.25
0.0353982300884955,0.0
0.4615384615384615,0.0
0.0076335877862595,0.0
0.0046296296296296,0.0
0.0297029702970297,0.0
0.025,0.125
0.0265486725663716,0.0
0.0085836909871244,0.0
0.8333333333333334,0.0
0.0215827338129496,0.0
0.0531914893617021,0.0
0.0222222222222222,0.37499999999999994
0.0161290322580645,0.125
0.1578947368421052,0.125
0.0068027210884353,0.0
0.0606060606060606,0.125
0.004524886877828,0.0
0.006578947368421,0.0
0.0344827586206896,0.125
0.048780487804878,0.125
0.375,0.125
0.0634920634920634,0.0
0.0888888888888888,0.0
1.0,0.625
0.0277777777777777,0.125
0.0612244897959183,0.0
0.1176470588235294,0.25
0.0533333333333333,0.0
0.0091743119266055,0.0
0.0300751879699248,0.0
0.0816326530612244,0.0
0.1111111111111111,0.37499999999999994
0.6666666666666666,0.37499999999999994
0.2083333333333333,0.0
0.0217391304347826,0.125
0.0185185185185185,0.25
0.25,0.625
0.0212765957446808,0.125
0.010204081632653,0.0
0.0132450331125827,0.0
0.032258064516129,0.25
0.1212121212121212,0.125
0.1176470588235294,0.125
0.1724137931034483,0.0
0.15,0.125
0.131578947368421,0.0
0.0862068965517241,0.0
0.0985915492957746,0.0
0.03125,0.125
0.0256410256410256,0.125
0.032051282051282,0.0
0.0416666666666666,0.37499999999999994


==> images/csv/easer10_3d_m.csv <==
Recall,APLT,counts
1.0,0.625,1
0.1111111111111111,0.37499999999999994,1
0.0265486725663716,0.0,1
0.0267857142857142,0.0,1
0.1063829787234042,0.0,1
0.027027027027027,0.125,1
0.0272108843537414,0.0,1
0.1052631578947368,0.25,1
0.0275229357798165,0.0,1
0.1041666666666666,0.0,1
0.0277777777777777,0.125,1
0.028169014084507,0.125,1
0.0283018867924528,0.0,1
0.1,0.7499999999999999,1
0.0288461538461538,0.0,1
0.029126213592233,0.0,1
0.0985915492957746,0.0,1
0.0297029702970297,0.0,1
0.0300751879699248,0.0,1
0.0975609756097561,0.0,1
0.0303030303030303,0.125,1
0.0306122448979591,0.0,1
0.0967741935483871,0.125,1
0.0952380952380952,0.625,1
0.03125,0.125,1
0.03125,0.25,1
0.0952380952380952,0.37499999999999994,1
0.0319148936170212,0.0,1
0.1111111111111111,0.5,1
0.0256410256410256,0.125,1
0.1136363636363636,0.0,1
0.0254237288135593,0.0,1
0.1320754716981132,0.0,1
0.0206185567010309,0.0,1
0.131578947368421,0.0,1
0.0208333333333333,0.125,1
0.0209790209790209,0.0,1
0.0212765957446808,0.125,1
0.0214285714285714,0.0,1
0.0215827338129496,0.0,1
0.0217391304347826,0.125,1
0.0220588235294117,0.0,1
0.0222222222222222,0.37499999999999994,1
0.056338028169014,0.0,1
0.0229007633587786,0.0,1
0.032051282051282,0.0,1
0.0232558139534883,0.125,1
0.0234375,0.0,1
0.0235294117647058,0.0,1
0.1212121212121212,0.125,1
0.0238095238095238,0.125,1
0.1212121212121212,0.0,1
0.1176470588235294,0.25,1
0.024390243902439,0.37499999999999994,1
0.0246913580246913,0.0,1
0.1176470588235294,0.125,1
0.025,0.125,1
0.025,0.37499999999999994,1
0.0252100840336134,0.0,1
0.1142857142857142,0.0,1
0.0232558139534883,0.25,1
0.02,0.125,1
0.032258064516129,0.125,1
0.0326086956521739,0.0,1
0.0444444444444444,0.125,1
0.0666666666666666,0.625,1
0.0666666666666666,0.5,1
0.0454545454545454,0.37499999999999994,1
0.0459770114942528,0.0,1
0.046875,0.0,1
0.0638297872340425,0.625,1
0.0476190476190476,0.25,1
0.0483870967741935,0.0,1
0.0638297872340425,0.0,1
0.048780487804878,0.125,1
0.0493827160493827,0.0,1
0.05,0.25,1
0.0625,0.37499999999999994,1
0.0517241379310344,0.125,1
0.0517241379310344,0.25,1
0.0625,0.25,1
0.0612244897959183,0.7499999999999999,1
0.0526315789473684,0.25,1
0.0531914893617021,0.0,1
0.0533333333333333,0.0,1
0.0612244897959183,0.0,1
0.0606060606060606,0.125,1
0.054054054054054,0.125,1
0.0588235294117647,0.5,1
0.0545454545454545,0.37499999999999994,1
0.0588235294117647,0.25,1
0.0677966101694915,0.0,1
0.0689655172413793,0.125,1
0.043010752688172,0.0,1
0.0727272727272727,0.0,1
0.09375,0.125,1
0.0333333333333333,0.25,1
0.0337078651685393,0.0,1
0.0338983050847457,0.5,1
0.0909090909090909,0.5,1
0.0348837209302325,0.0,1
0.0909090909090909,0.37499999999999994,1
0.0353982300884955,0.0,1
0.0888888888888888,0.0,1
0.0357142857142857,0.125,1
0.0359712230215827,0.0,1
0.087719298245614,0.0,1
0.0365853658536585,0.0,1
0.032258064516129,0.25,1
0.0862068965517241,0.0,1
0.037037037037037,0.25,1
0.037037037037037,0.5,1
0.0816326530612244,0.0,1
0.0384615384615384,0.37499999999999994,1
0.0388349514563106,0.0,1
0.0389610389610389,0.0,1
0.0769230769230769,0.5,1
0.04,0.25,1
0.0408163265306122,0.125,1
0.0754716981132075,0.0,1
0.075,0.25,1
0.0416666666666666,0.25,1
0.0416666666666666,0.37499999999999994,1
0.0851063829787234,0.0,1
0.0198675496688741,0.0,1
0.125,0.37499999999999994,1
0.0097087378640776,0.0,1
0.0132450331125827,0.0,1
0.25,0.625,1
0.0076335877862595,0.0,1
0.0074626865671641,0.0,1
0.0071942446043165,0.0,1
0.2142857142857142,0.5,1
0.2142857142857142,0.125,1
0.0070422535211267,0.0,1
0.0068027210884353,0.0,1
0.0104166666666666,0.125,1
0.2083333333333333,0.0,1
0.4615384615384615,0.0,1
0.2,0.7499999999999999,1
0.0145985401459854,0.0,1
0.2,0.5,1
0.0066666666666666,0.0,1
0.0150375939849624,0.0,1
0.006578947368421,0.0,1
0.0151515151515151,0.125,1
0.0104712041884816,0.0,1
0.0108108108108108,0.0,1
0.0078740157480314,0.0,1
0.0129310344827586,0.0,1
0.4166666666666667,0.0,1
0.4,0.25,1
0.0110192837465564,0.0,1
0.0085836909871244,0.0,1
0.0087719298245614,0.0,1
0.5,0.625,1
0.0084745762711864,0.0,1
0.375,0.125,1
0.0084033613445378,0.0,1
0.0082644628099173,0.0,1
0.0117647058823529,0.0,1
0.0106382978723404,0.0,1
0.0080645161290322,0.0,1
0.008,0.0,1
0.3125,0.0,1
0.4444444444444444,0.0,1
0.2941176470588235,0.0,1
0.2857142857142857,0.625,1
0.0129032258064516,0.0,1
0.2857142857142857,0.37499999999999994,1
0.1851851851851851,0.0,1
0.015267175572519,0.0,1
0.0155038759689922,0.0,1
0.0175438596491228,0.37499999999999994,1
0.0050251256281407,0.0,1
0.0046296296296296,0.0,1
0.0176991150442477,0.0,1
0.15,0.125,1
0.004524886877828,0.0,1
0.0041152263374485,0.0,1
0.018348623853211,0.0,1
0.0153846153846153,0.125,1
0.003030303030303,0.0,1
0.0185185185185185,0.25,1
0.0186915887850467,0.0,1
0.1428571428571428,0.5,1
0.6666666666666666,0.37499999999999994,1
0.7142857142857143,0.0,1
0.8333333333333334,0.0,1
1.0,0.37499999999999994,1
0.0194174757281553,0.0,1
0.0091743119266055,0.0,1
0.0051020408163265,0.0,1
0.0088495575221238,0.0,1
0.010204081632653,0.0,1
0.0155440414507772,0.0,1
0.1785714285714285,0.125,1
0.015625,0.125,1
0.1724137931034483,0.0,1
0.1707317073170731,0.0,1
0.0161290322580645,0.125,1
0.0064516129032258,0.0,1
0.016260162601626,0.25,1
0.0053763440860215,0.0,1
0.1666666666666666,0.625,1
0.0086206896551724,0.0,1
0.0060240963855421,0.0,1
0.0059523809523809,0.0,1
0.0168067226890756,0.0,1
0.1578947368421052,0.125,1
0.017094017094017,0.0,1
0.1538461538461538,0.37499999999999994,1
0.0056497175141242,0.0,1
0.0103092783505154,0.0,1
0.0063694267515923,0.0,1
0.0394736842105263,0.0,2
0.0384615384615384,0.125,2
0.0784313725490196,0.0,2
0.0769230769230769,0.37499999999999994,2
0.009090909090909,0.0,2
0.0198019801980198,0.0,2
0.0769230769230769,0.25,2
0.0410958904109589,0.0,2
0.074074074074074,0.125,2
0.0714285714285714,0.25,2
0.0701754385964912,0.0,2
0.0077519379844961,0.0,2
0.0461538461538461,0.0,2
0.0476190476190476,0.125,2
0.0634920634920634,0.0,2
0.05,0.125,2
0.0517241379310344,0.0,2
0.5,0.7499999999999999,2
0.6,0.125,2
0.6666666666666666,0.25,2
0.0405405405405405,0.0,2
0.0655737704918032,0.0,2
0.4,0.125,2
0.02803738317757,0.0,2
0.25,0.5,2
0.0285714285714285,0.125,2
0.1428571428571428,0.37499999999999994,2
0.019047619047619,0.0,2
0.014388489208633,0.0,2
0.0210526315789473,0.0,2
0.1282051282051282,0.0,2
0.1081081081081081,0.0,2
0.016260162601626,0.0,2
0.0165289256198347,0.0,2
0.1666666666666666,0.37499999999999994,2
0.0167597765363128,0.0,2
0.125,0.25,2
0.0229885057471264,0.0,2
0.017391304347826,0.0,2
0.1515151515151515,0.0,2
0.125,0.5,2
0.0223880597014925,0.0,2
0.0222222222222222,0.125,2
0.125,0.625,2
0.125,0.7499999999999999,2
0.1,0.25,2
0.1481481481481481,0.0,2
0.2857142857142857,0.25,2
0.0202020202020202,0.0,2
0.0099009900990099,0.0,2
0.01,0.0,2
0.0101010101010101,0.0,2
0.036697247706422,0.0,2
0.4545454545454545,0.0,2
0.010752688172043,0.0,2
0.0344827586206896,0.125,2
0.0341880341880341,0.0,2
0.034090909090909,0.0,2
0.0298507462686567,0.0,2
0.1333333333333333,0.125,2
0.1333333333333333,0.25,2
0.0330578512396694,0.0,2
0.0112359550561797,0.0,2
0.0116279069767441,0.0,2
0.0952380952380952,0.125,2
0.3636363636363636,0.0,2
0.3333333333333333,0.625,2
0.031578947368421,0.0,2
0.0192307692307692,0.125,2
0.0333333333333333,0.125,2
0.1470588235294117,0.0,2
0.0579710144927536,0.0,3
0.6666666666666666,0.125,3
0.0789473684210526,0.0,3
0.2,0.37499999999999994,3
0.0833333333333333,0.25,3
0.1025641025641025,0.0,3
0.2105263157894736,0.0,3
0.3076923076923077,0.0,3
0.3333333333333333,0.5,3
0.0930232558139534,0.0,3
0.0909090909090909,0.25,3
0.1904761904761904,0.0,3
0.0576923076923076,0.0,3
0.0434782608695652,0.125,3
0.0441176470588235,0.0,3
0.0085470085470085,0.0,3
0.0,1.0,3
1.0,0.5,3
0.0108695652173913,0.0,3
0.0416666666666666,0.125,3
0.04,0.125,3
0.0098039215686274,0.0,3
0.0526315789473684,0.125,3
0.0224719101123595,0.0,3
0.0109890109890109,0.0,3
0.037037037037037,0.125,3
0.0352941176470588,0.0,3
0.0379746835443038,0.0,3
0.0535714285714285,0.0,3
0.0338983050847457,0.0,4
0.5,0.5,4
0.2857142857142857,0.125,4
0.1111111111111111,0.25,4
0.0681818181818181,0.0,4
0.0128205128205128,0.0,4
0.5714285714285714,0.0,4
0.0666666666666666,0.125,4
0.0121951219512195,0.0,4
0.0652173913043478,0.0,4
0.0317460317460317,0.0,4
0.0428571428571428,0.0,4
0.1290322580645161,0.0,4
0.16,0.0,4
0.0105263157894736,0.0,4
0.1538461538461538,0.125,4
0.0123456790123456,0.0,4
0.0129870129870129,0.0,4
0.0114942528735632,0.0,5
0.0377358490566037,0.0,5
0.0120481927710843,0.0,5
0.0566037735849056,0.0,5
0.0555555555555555,0.125,5
0.2666666666666666,0.0,5
0.1739130434782608,0.0,5
0.0133333333333333,0.0,5
0.0588235294117647,0.125,5
0.0136986301369863,0.0,5
0.0161290322580645,0.0,5
0.0149253731343283,0.0,5
0.1363636363636363,0.0,5
0.0266666666666666,0.0,5
0.15,0.0,5
0.0172413793103448,0.0,5
0.06,0.0,5
0.0273972602739726,0.0,6
0.0119047619047619,0.0,6
0.0138888888888888,0.0,6
0.0240963855421686,0.0,6
0.0125,0.0,6
0.0259740259740259,0.0,6
0.0140845070422535,0.0,6
0.088235294117647,0.0,6
0.0307692307692307,0.0,6
0.044776119402985,0.0,6
0.0697674418604651,0.0,6
0.75,0.0,6
0.0363636363636363,0.0,6
0.4285714285714285,0.0,6
0.0625,0.125,6
0.0253164556962025,0.0,7
0.1034482758620689,0.0,7
0.0289855072463768,0.0,7
0.0135135135135135,0.0,7
0.0111111111111111,0.0,7
0.0151515151515151,0.0,7
0.3333333333333333,0.37499999999999994,7
0.0126582278481012,0.0,7
0.075,0.0,7
0.0144927536231884,0.0,7
0.0142857142857142,0.0,7
0.0104166666666666,0.0,7
0.375,0.0,7
0.09375,0.0,7
0.081081081081081,0.0,7
0.0131578947368421,0.0,7
1.0,0.25,8
0.073170731707317,0.0,8
0.0166666666666666,0.0,8
0.1153846153846153,0.0,8
0.0,0.8749999999999999,8
0.02,0.0,8
0.12,0.0,8
0.0153846153846153,0.0,8
0.0178571428571428,0.0,8
0.0545454545454545,0.0,8
0.028169014084507,0.0,8
0.25,0.37499999999999994,8
0.0169491525423728,0.0,9
0.2142857142857142,0.0,9
0.2222222222222222,0.125,9
0.0181818181818181,0.0,9
0.3,0.0,9
0.0967741935483871,0.0,9
0.0350877192982456,0.0,9
0.0833333333333333,0.125,9
0.0857142857142857,0.0,9
0.1428571428571428,0.25,9
0.6,0.0,10
0.5,0.37499999999999994,10
0.0158730158730158,0.0,10
0.0408163265306122,0.0,10
0.0392156862745098,0.0,10
0.0163934426229508,0.0,10
0.1818181818181818,0.125,10
0.1578947368421052,0.0,11
0.0204081632653061,0.0,11
0.0147058823529411,0.0,11
0.1666666666666666,0.25,11
0.048780487804878,0.0,11
0.1304347826086956,0.0,11
0.0465116279069767,0.0,12
0.1071428571428571,0.0,12
0.0188679245283018,0.0,12
0.015625,0.0,12
0.1764705882352941,0.0,13
1.0,0.125,13
0.0444444444444444,0.0,13
0.2727272727272727,0.0,13
0.0769230769230769,0.125,14
0.2,0.25,14
0.0,0.7499999999999999,14
0.0425531914893617,0.0,14
0.2307692307692307,0.0,14
0.054054054054054,0.0,15
0.1875,0.0,15
0.0185185185185185,0.0,15
0.0714285714285714,0.125,15
0.0175438596491228,0.0,15
0.0512820512820512,0.0,15
0.0208333333333333,0.0,15
0.0571428571428571,0.0,15
0.0606060606060606,0.0,16
0.064516129032258,0.0,17
0.0196078431372549,0.0,17
0.0192307692307692,0.0,17
0.5,0.25,18
0.25,0.25,19
0.0689655172413793,0.0,19
0.0909090909090909,0.125,21
0.0232558139534883,0.0,22
0.3333333333333333,0.25,22
0.0869565217391304,0.0,22
0.6666666666666666,0.0,23
0.0212765957446808,0.0,23
0.074074074074074,0.0,23
0.0217391304347826,0.0,23
0.0222222222222222,0.0,24
0.1176470588235294,0.0,26
0.025,0.0,27
0.0238095238095238,0.0,27
0.125,0.125,27
0.1,0.125,28
0.5,0.125,28
0.024390243902439,0.0,28
0.0277777777777777,0.0,29
0.1111111111111111,0.125,29
0.08,0.0,29
0.0285714285714285,0.0,30
0.0256410256410256,0.0,31
0.0952380952380952,0.0,33
0.0263157894736842,0.0,33
0.0,0.625,35
0.0294117647058823,0.0,35
0.0227272727272727,0.0,37
0.4,0.0,37
0.1052631578947368,0.0,39
0.1333333333333333,0.0,39
0.2857142857142857,0.0,40
0.25,0.125,41
0.1818181818181818,0.0,41
0.1428571428571428,0.125,42
0.2222222222222222,0.0,44
0.027027027027027,0.0,45
0.1666666666666666,0.125,45
1.0,0.0,45
0.032258064516129,0.0,47
0.03125,0.0,48
0.0303030303030303,0.0,52
0.04,0.0,52
0.0333333333333333,0.0,53
0.0344827586206896,0.0,53
0.1538461538461538,0.0,56
0.2,0.125,57
0.0357142857142857,0.0,57
0.0416666666666666,0.0,59
0.037037037037037,0.0,63
0.0454545454545454,0.0,67
0.0384615384615384,0.0,67
0.3333333333333333,0.125,67
0.0434782608695652,0.0,78
0.0476190476190476,0.0,83
0.05,0.0,86
0.0555555555555555,0.0,92
0.0526315789473684,0.0,108
0.0666666666666666,0.0,115
0.0588235294117647,0.0,115
0.0,0.5,123
0.0833333333333333,0.0,131
0.0625,0.0,135
0.0714285714285714,0.0,137
0.1,0.0,153
0.5,0.0,162
0.0909090909090909,0.0,162
0.0769230769230769,0.0,166
0.125,0.0,179
0.1111111111111111,0.0,201
0.25,0.0,214
0.1428571428571428,0.0,216
0.3333333333333333,0.0,216
0.1666666666666666,0.0,218
0.2,0.0,239


==> images/csv/easer10_cat.csv <==
Recall,APLT,counts,cat
1.0,0.625,1,0
0.1111111111111111,0.37499999999999994,1,0
0.0265486725663716,0.0,1,0
0.0267857142857142,0.0,1,0
0.1063829787234042,0.0,1,0
0.027027027027027,0.125,1,0
0.0272108843537414,0.0,1,0
0.1052631578947368,0.25,1,0
0.0275229357798165,0.0,1,0
0.1041666666666666,0.0,1,0
0.0277777777777777,0.125,1,0
0.028169014084507,0.125,1,0
0.0283018867924528,0.0,1,0
0.1,0.7499999999999999,1,0
0.0288461538461538,0.0,1,0
0.029126213592233,0.0,1,0
0.0985915492957746,0.0,1,0
0.0297029702970297,0.0,1,0
0.0300751879699248,0.0,1,0
0.0975609756097561,0.0,1,0
0.0303030303030303,0.125,1,0
0.0306122448979591,0.0,1,0
0.0967741935483871,0.125,1,0
0.0952380952380952,0.625,1,0
0.03125,0.125,1,0
0.03125,0.25,1,0
0.0952380952380952,0.37499999999999994,1,0
0.0319148936170212,0.0,1,0
0.1111111111111111,0.5,1,0
0.0256410256410256,0.125,1,0
0.1136363636363636,0.0,1,0
0.0254237288135593,0.0,1,0
0.1320754716981132,0.0,1,0
0.0206185567010309,0.0,1,0
0.131578947368421,0.0,1,0
0.0208333333333333,0.125,1,0
0.0209790209790209,0.0,1,0
0.0212765957446808,0.125,1,0
0.0214285714285714,0.0,1,0
0.0215827338129496,0.0,1,0
0.0217391304347826,0.125,1,0
0.0220588235294117,0.0,1,0
0.0222222222222222,0.37499999999999994,1,0
0.056338028169014,0.0,1,0
0.0229007633587786,0.0,1,0
0.032051282051282,0.0,1,0
0.0232558139534883,0.125,1,0
0.0234375,0.0,1,0
0.0235294117647058,0.0,1,0
0.1212121212121212,0.125,1,0
0.0238095238095238,0.125,1,0
0.1212121212121212,0.0,1,0
0.1176470588235294,0.25,1,0
0.024390243902439,0.37499999999999994,1,0
0.0246913580246913,0.0,1,0
0.1176470588235294,0.125,1,0
0.025,0.125,1,0
0.025,0.37499999999999994,1,0
0.0252100840336134,0.0,1,0
0.1142857142857142,0.0,1,0
0.0232558139534883,0.25,1,0
0.02,0.125,1,0
0.032258064516129,0.125,1,0
0.0326086956521739,0.0,1,0
0.0444444444444444,0.125,1,0
0.0666666666666666,0.625,1,0
0.0666666666666666,0.5,1,0
0.0454545454545454,0.37499999999999994,1,0
0.0459770114942528,0.0,1,0
0.046875,0.0,1,0
0.0638297872340425,0.625,1,0
0.0476190476190476,0.25,1,0
0.0483870967741935,0.0,1,0
0.0638297872340425,0.0,1,0
0.048780487804878,0.125,1,0
0.0493827160493827,0.0,1,0
0.05,0.25,1,0
0.0625,0.37499999999999994,1,0
0.0517241379310344,0.125,1,0
0.0517241379310344,0.25,1,0
0.0625,0.25,1,0
0.0612244897959183,0.7499999999999999,1,0
0.0526315789473684,0.25,1,0
0.0531914893617021,0.0,1,0
0.0533333333333333,0.0,1,0
0.0612244897959183,0.0,1,0
0.0606060606060606,0.125,1,0
0.054054054054054,0.125,1,0
0.0588235294117647,0.5,1,0
0.0545454545454545,0.37499999999999994,1,0
0.0588235294117647,0.25,1,0
0.0677966101694915,0.0,1,0
0.0689655172413793,0.125,1,0
0.043010752688172,0.0,1,0
0.0727272727272727,0.0,1,0
0.09375,0.125,1,0
0.0333333333333333,0.25,1,0
0.0337078651685393,0.0,1,0
0.0338983050847457,0.5,1,0
0.0909090909090909,0.5,1,0
0.0348837209302325,0.0,1,0
0.0909090909090909,0.37499999999999994,1,0
0.0353982300884955,0.0,1,0
0.0888888888888888,0.0,1,0
0.0357142857142857,0.125,1,0
0.0359712230215827,0.0,1,0
0.087719298245614,0.0,1,0
0.0365853658536585,0.0,1,0
0.032258064516129,0.25,1,0
0.0862068965517241,0.0,1,0
0.037037037037037,0.25,1,0
0.037037037037037,0.5,1,0
0.0816326530612244,0.0,1,0
0.0384615384615384,0.37499999999999994,1,0
0.0388349514563106,0.0,1,0
0.0389610389610389,0.0,1,0
0.0769230769230769,0.5,1,0
0.04,0.25,1,0
0.0408163265306122,0.125,1,0
0.0754716981132075,0.0,1,0
0.075,0.25,1,0
0.0416666666666666,0.25,1,0
0.0416666666666666,0.37499999999999994,1,0
0.0851063829787234,0.0,1,0
0.0198675496688741,0.0,1,0
0.125,0.37499999999999994,1,0
0.0097087378640776,0.0,1,0
0.0132450331125827,0.0,1,0
0.25,0.625,1,0
0.0076335877862595,0.0,1,0
0.0074626865671641,0.0,1,0
0.0071942446043165,0.0,1,0
0.2142857142857142,0.5,1,0
0.2142857142857142,0.125,1,0
0.0070422535211267,0.0,1,0
0.0068027210884353,0.0,1,0
0.0104166666666666,0.125,1,0
0.2083333333333333,0.0,1,0
0.4615384615384615,0.0,1,0
0.2,0.7499999999999999,1,0
0.0145985401459854,0.0,1,0
0.2,0.5,1,0
0.0066666666666666,0.0,1,0
0.0150375939849624,0.0,1,0
0.006578947368421,0.0,1,0
0.0151515151515151,0.125,1,0
0.0104712041884816,0.0,1,0
0.0108108108108108,0.0,1,0
0.0078740157480314,0.0,1,0
0.0129310344827586,0.0,1,0
0.4166666666666667,0.0,1,0
0.4,0.25,1,0
0.0110192837465564,0.0,1,0
0.0085836909871244,0.0,1,0
0.0087719298245614,0.0,1,0
0.5,0.625,1,0
0.0084745762711864,0.0,1,0
0.375,0.125,1,0
0.0084033613445378,0.0,1,0
0.0082644628099173,0.0,1,0
0.0117647058823529,0.0,1,0
0.0106382978723404,0.0,1,0
0.0080645161290322,0.0,1,0
0.008,0.0,1,0
0.3125,0.0,1,0
0.4444444444444444,0.0,1,0
0.2941176470588235,0.0,1,0
0.2857142857142857,0.625,1,0
0.0129032258064516,0.0,1,0
0.2857142857142857,0.37499999999999994,1,0
0.1851851851851851,0.0,1,0
0.015267175572519,0.0,1,0
0.0155038759689922,0.0,1,0
0.0175438596491228,0.37499999999999994,1,0
0.0050251256281407,0.0,1,0
0.0046296296296296,0.0,1,0
0.0176991150442477,0.0,1,0
0.15,0.125,1,0
0.004524886877828,0.0,1,0
0.0041152263374485,0.0,1,0
0.018348623853211,0.0,1,0
0.0153846153846153,0.125,1,0
0.003030303030303,0.0,1,0
0.0185185185185185,0.25,1,0
0.0186915887850467,0.0,1,0
0.1428571428571428,0.5,1,0
0.6666666666666666,0.37499999999999994,1,0
0.7142857142857143,0.0,1,0
0.8333333333333334,0.0,1,0
1.0,0.37499999999999994,1,0
0.0194174757281553,0.0,1,0
0.0091743119266055,0.0,1,0
0.0051020408163265,0.0,1,0
0.0088495575221238,0.0,1,0
0.010204081632653,0.0,1,0
0.0155440414507772,0.0,1,0
0.1785714285714285,0.125,1,0
0.015625,0.125,1,0
0.1724137931034483,0.0,1,0
0.1707317073170731,0.0,1,0
0.0161290322580645,0.125,1,0
0.0064516129032258,0.0,1,0
0.016260162601626,0.25,1,0
0.0053763440860215,0.0,1,0
0.1666666666666666,0.625,1,0
0.0086206896551724,0.0,1,0
0.0060240963855421,0.0,1,0
0.0059523809523809,0.0,1,0
0.0168067226890756,0.0,1,0
0.1578947368421052,0.125,1,0
0.017094017094017,0.0,1,0
0.1538461538461538,0.37499999999999994,1,0
0.0056497175141242,0.0,1,0
0.0103092783505154,0.0,1,0
0.0063694267515923,0.0,1,0
0.0394736842105263,0.0,2,0
0.0384615384615384,0.125,2,0
0.0784313725490196,0.0,2,0
0.0769230769230769,0.37499999999999994,2,0
0.009090909090909,0.0,2,0
0.0198019801980198,0.0,2,0
0.0769230769230769,0.25,2,0
0.0410958904109589,0.0,2,0
0.074074074074074,0.125,2,0
0.0714285714285714,0.25,2,0
0.0701754385964912,0.0,2,0
0.0077519379844961,0.0,2,0
0.0461538461538461,0.0,2,0
0.0476190476190476,0.125,2,0
0.0634920634920634,0.0,2,0
0.05,0.125,2,0
0.0517241379310344,0.0,2,0
0.5,0.7499999999999999,2,0
0.6,0.125,2,0
0.6666666666666666,0.25,2,0
0.0405405405405405,0.0,2,0
0.0655737704918032,0.0,2,0
0.4,0.125,2,0
0.02803738317757,0.0,2,0
0.25,0.5,2,0
0.0285714285714285,0.125,2,0
0.1428571428571428,0.37499999999999994,2,0
0.019047619047619,0.0,2,0
0.014388489208633,0.0,2,0
0.0210526315789473,0.0,2,0
0.1282051282051282,0.0,2,0
0.1081081081081081,0.0,2,0
0.016260162601626,0.0,2,0
0.0165289256198347,0.0,2,0
0.1666666666666666,0.37499999999999994,2,0
0.0167597765363128,0.0,2,0
0.125,0.25,2,0
0.0229885057471264,0.0,2,0
0.017391304347826,0.0,2,0
0.1515151515151515,0.0,2,0
0.125,0.5,2,0
0.0223880597014925,0.0,2,0
0.0222222222222222,0.125,2,0
0.125,0.625,2,0
0.125,0.7499999999999999,2,0
0.1,0.25,2,0
0.1481481481481481,0.0,2,0
0.2857142857142857,0.25,2,0
0.0202020202020202,0.0,2,0
0.0099009900990099,0.0,2,0
0.01,0.0,2,0
0.0101010101010101,0.0,2,0
0.036697247706422,0.0,2,0
0.4545454545454545,0.0,2,0
0.010752688172043,0.0,2,0
0.0344827586206896,0.125,2,0
0.0341880341880341,0.0,2,0
0.034090909090909,0.0,2,0
0.0298507462686567,0.0,2,0
0.1333333333333333,0.125,2,0
0.1333333333333333,0.25,2,0
0.0330578512396694,0.0,2,0
0.0112359550561797,0.0,2,0
0.0116279069767441,0.0,2,0
0.0952380952380952,0.125,2,0
0.3636363636363636,0.0,2,0
0.3333333333333333,0.625,2,0
0.031578947368421,0.0,2,0
0.0192307692307692,0.125,2,0
0.0333333333333333,0.125,2,0
0.1470588235294117,0.0,2,0
0.0579710144927536,0.0,3,0
0.6666666666666666,0.125,3,0
0.0789473684210526,0.0,3,0
0.2,0.37499999999999994,3,0
0.0833333333333333,0.25,3,0
0.1025641025641025,0.0,3,0
0.2105263157894736,0.0,3,0
0.3076923076923077,0.0,3,0
0.3333333333333333,0.5,3,0
0.0930232558139534,0.0,3,0
0.0909090909090909,0.25,3,0
0.1904761904761904,0.0,3,0
0.0576923076923076,0.0,3,0
0.0434782608695652,0.125,3,0
0.0441176470588235,0.0,3,0
0.0085470085470085,0.0,3,0
0.0,1.0,3,0
1.0,0.5,3,0
0.0108695652173913,0.0,3,0
0.0416666666666666,0.125,3,0
0.04,0.125,3,0
0.0098039215686274,0.0,3,0
0.0526315789473684,0.125,3,0
0.0224719101123595,0.0,3,0
0.0109890109890109,0.0,3,0
0.037037037037037,0.125,3,0
0.0352941176470588,0.0,3,0
0.0379746835443038,0.0,3,0
0.0535714285714285,0.0,3,0
0.0338983050847457,0.0,4,0
0.5,0.5,4,0
0.2857142857142857,0.125,4,0
0.1111111111111111,0.25,4,0
0.0681818181818181,0.0,4,0
0.0128205128205128,0.0,4,0
0.5714285714285714,0.0,4,0
0.0666666666666666,0.125,4,0
0.0121951219512195,0.0,4,0
0.0652173913043478,0.0,4,0
0.0317460317460317,0.0,4,0
0.0428571428571428,0.0,4,0
0.1290322580645161,0.0,4,0
0.16,0.0,4,0
0.0105263157894736,0.0,4,0
0.1538461538461538,0.125,4,0
0.0123456790123456,0.0,4,0
0.0129870129870129,0.0,4,0
0.0114942528735632,0.0,5,0
0.0377358490566037,0.0,5,0
0.0120481927710843,0.0,5,0
0.0566037735849056,0.0,5,0
0.0555555555555555,0.125,5,0
0.2666666666666666,0.0,5,0
0.1739130434782608,0.0,5,0
0.0133333333333333,0.0,5,0
0.0588235294117647,0.125,5,0
0.0136986301369863,0.0,5,0
0.0161290322580645,0.0,5,0
0.0149253731343283,0.0,5,0
0.1363636363636363,0.0,5,0
0.0266666666666666,0.0,5,0
0.15,0.0,5,0
0.0172413793103448,0.0,5,0
0.06,0.0,5,0
0.0273972602739726,0.0,6,0
0.0119047619047619,0.0,6,0
0.0138888888888888,0.0,6,0
0.0240963855421686,0.0,6,0
0.0125,0.0,6,0
0.0259740259740259,0.0,6,0
0.0140845070422535,0.0,6,0
0.088235294117647,0.0,6,0
0.0307692307692307,0.0,6,0
0.044776119402985,0.0,6,0
0.0697674418604651,0.0,6,0
0.75,0.0,6,0
0.0363636363636363,0.0,6,0
0.4285714285714285,0.0,6,0
0.0625,0.125,6,0
0.0253164556962025,0.0,7,0
0.1034482758620689,0.0,7,0
0.0289855072463768,0.0,7,0
0.0135135135135135,0.0,7,0
0.0111111111111111,0.0,7,0
0.0151515151515151,0.0,7,0
0.3333333333333333,0.37499999999999994,7,0
0.0126582278481012,0.0,7,0
0.075,0.0,7,0
0.0144927536231884,0.0,7,0
0.0142857142857142,0.0,7,0
0.0104166666666666,0.0,7,0
0.375,0.0,7,0
0.09375,0.0,7,0
0.081081081081081,0.0,7,0
0.0131578947368421,0.0,7,0
1.0,0.25,8,0
0.073170731707317,0.0,8,0
0.0166666666666666,0.0,8,0
0.1153846153846153,0.0,8,0
0.0,0.8749999999999999,8,0
0.02,0.0,8,0
0.12,0.0,8,0
0.0153846153846153,0.0,8,0
0.0178571428571428,0.0,8,0
0.0545454545454545,0.0,8,0
0.028169014084507,0.0,8,0
0.25,0.37499999999999994,8,0
0.0169491525423728,0.0,9,0
0.2142857142857142,0.0,9,0
0.2222222222222222,0.125,9,0
0.0181818181818181,0.0,9,0
0.3,0.0,9,0
0.0967741935483871,0.0,9,0
0.0350877192982456,0.0,9,0
0.0833333333333333,0.125,9,0
0.0857142857142857,0.0,9,0
0.1428571428571428,0.25,9,0
0.6,0.0,10,0
0.5,0.37499999999999994,10,0
0.0158730158730158,0.0,10,0
0.0408163265306122,0.0,10,0
0.0392156862745098,0.0,10,0
0.0163934426229508,0.0,10,0
0.1818181818181818,0.125,10,0
0.1578947368421052,0.0,11,0
0.0204081632653061,0.0,11,0
0.0147058823529411,0.0,11,0
0.1666666666666666,0.25,11,0
0.048780487804878,0.0,11,0
0.1304347826086956,0.0,11,0
0.0465116279069767,0.0,12,0
0.1071428571428571,0.0,12,0
0.0188679245283018,0.0,12,0
0.015625,0.0,12,0
0.1764705882352941,0.0,13,0
1.0,0.125,13,0
0.0444444444444444,0.0,13,0
0.2727272727272727,0.0,13,0
0.0769230769230769,0.125,14,0
0.2,0.25,14,0
0.0,0.7499999999999999,14,0
0.0425531914893617,0.0,14,0
0.2307692307692307,0.0,14,0
0.054054054054054,0.0,15,0
0.1875,0.0,15,0
0.0185185185185185,0.0,15,0
0.0714285714285714,0.125,15,0
0.0175438596491228,0.0,15,0
0.0512820512820512,0.0,15,0
0.0208333333333333,0.0,15,0
0.0571428571428571,0.0,15,0
0.0606060606060606,0.0,16,0
0.064516129032258,0.0,17,0
0.0196078431372549,0.0,17,0
0.0192307692307692,0.0,17,0
0.5,0.25,18,0
0.25,0.25,19,0
0.0689655172413793,0.0,19,0
0.0909090909090909,0.125,21,1
0.0232558139534883,0.0,22,1
0.3333333333333333,0.25,22,1
0.0869565217391304,0.0,22,1
0.6666666666666666,0.0,23,1
0.0212765957446808,0.0,23,1
0.074074074074074,0.0,23,1
0.0217391304347826,0.0,23,1
0.0222222222222222,0.0,24,1
0.1176470588235294,0.0,26,1
0.025,0.0,27,1
0.0238095238095238,0.0,27,1
0.125,0.125,27,1
0.1,0.125,28,1
0.5,0.125,28,1
0.024390243902439,0.0,28,1
0.0277777777777777,0.0,29,1
0.1111111111111111,0.125,29,1
0.08,0.0,29,1
0.0285714285714285,0.0,30,1
0.0256410256410256,0.0,31,1
0.0952380952380952,0.0,33,1
0.0263157894736842,0.0,33,1
0.0,0.625,35,1
0.0294117647058823,0.0,35,1
0.0227272727272727,0.0,37,1
0.4,0.0,37,1
0.1052631578947368,0.0,39,1
0.1333333333333333,0.0,39,1
0.2857142857142857,0.0,40,1
0.25,0.125,41,1
0.1818181818181818,0.0,41,1
0.1428571428571428,0.125,42,1
0.2222222222222222,0.0,44,1
0.027027027027027,0.0,45,1
0.1666666666666666,0.125,45,1
1.0,0.0,45,1
0.032258064516129,0.0,47,1
0.03125,0.0,48,1
0.0303030303030303,0.0,52,2
0.04,0.0,52,2
0.0333333333333333,0.0,53,2
0.0344827586206896,0.0,53,2
0.1538461538461538,0.0,56,2
0.2,0.125,57,2
0.0357142857142857,0.0,57,2
0.0416666666666666,0.0,59,2
0.037037037037037,0.0,63,2
0.0454545454545454,0.0,67,2
0.0384615384615384,0.0,67,2
0.3333333333333333,0.125,67,2
0.0434782608695652,0.0,78,2
0.0476190476190476,0.0,83,2
0.05,0.0,86,2
0.0555555555555555,0.0,92,2
0.0526315789473684,0.0,108,3
0.0666666666666666,0.0,115,3
0.0588235294117647,0.0,115,3
0.0,0.5,123,3
0.0833333333333333,0.0,131,3
0.0625,0.0,135,3
0.0714285714285714,0.0,137,3
0.1,0.0,153,3
0.5,0.0,162,3
0.0909090909090909,0.0,162,3
0.0769230769230769,0.0,166,3
0.125,0.0,179,3
0.1111111111111111,0.0,201,4
0.25,0.0,214,4
0.1428571428571428,0.0,216,4
0.3333333333333333,0.0,216,4
0.1666666666666666,0.0,218,4
0.2,0.0,239,4
0.0,0.37499999999999994,304,4
0.0,0.25,780,4
0.0,0.125,2054,4
0.0,0.0,8094,4


==> images/csv/easeramazon.csv <==
model,Recall,APLT,pdu,c_pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,choicepdu,choicecpdu,choicehv,choiceub,choiceed,choicewm,choiceno
EASER_neighborhood=10020_l2_norm=0$2,0.0615927235386948,0.1981886582137383,10.011062294250333,9.861405328214989,0.012206979233863657,81,1.0,0.25,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=0$3,0.0632136358180518,0.1976452556778598,10.010433912371987,9.86043378937713,0.012493875213585963,79,0.9524343952120414,0.2608015921004037,1,1,0,0,0,0,2
EASER_neighborhood=10020_l2_norm=0$4,0.063874617738613,0.1965932841019924,10.01102609220613,9.860846352490457,0.012557320871993308,74,0.9331119756593197,0.26353712667269213,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=0$5,0.0648664065773358,0.1951999442664065,10.011704819708058,9.86111245025711,0.012661918948658013,70,0.9042330433235656,0.2680138538410768,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=0$6,0.0659337353015895,0.1944057405601226,10.01155803393855,9.86062041063543,0.012817896639200604,57,0.8731163219055453,0.27424922334118673,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=0$7,0.0667567526674695,0.1931238679113836,10.012289721305855,9.861142543306443,0.012892322284345285,58,0.8494066324002363,0.27771160616696483,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=0$8,0.0674089363657553,0.1920649296363383,10.012800801165957,9.861375482468542,0.0129468926199492,48,0.8307479602266771,0.28036857723789116,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=0$9,0.0676129123409858,0.1908318238818447,10.014012060889836,9.862375997137198,0.012902695379993607,66,0.8254228801014308,0.27938659533009325,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=1$0,0.0682508988764574,0.1897519855092657,10.014743504738224,9.862792323418166,0.012950743574599903,49,0.8074295689131311,0.281897378565511,0,0,1,0,0,0,1
EASER_neighborhood=10020_l2_norm=10$0,0.0853054610645184,0.131315312804793,10.0784299645739,9.9160275140776,0.011201913303644324,4,0.6176880568243096,0.28957426824132126,0,0,0,0,1,1,2
EASER_neighborhood=10020_l2_norm=20$0,0.0904750285724175,0.1055524592448098,10.100738984380726,9.935094807833272,0.0095498617660631,22,0.7602518653961278,0.2757205313235802,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=30$0,0.092322955714596,0.0933677023826111,10.111776805925572,9.944536974684812,0.008619982252243386,34,0.8485009149725181,0.26478717038908006,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=40$0,0.0937398103485467,0.0865960707816636,10.11763590054049,9.949492902792011,0.008117499252002473,56,0.8990401539877684,0.2615718256030257,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=50$0,0.094809553039092,0.0822349170962798,10.12136273060952,9.952578311744105,0.007796655734105072,73,0.9326689233375598,0.26065484329137323,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=60$0,0.0950639984063979,0.0795806047094886,10.123968037779889,9.95476538133827,0.007565250479283006,64,0.9538366763316563,0.25718637219406265,0,0,0,0,0,0,0
EASER_neighborhood=10020_l2_norm=80$0,0.0954865799622872,0.0765570572662672,10.12677326271085,9.95696101502934,0.007310171570332823,89,0.9779993599770695,0.25420943463272816,0,0,0,1,0,0,1
EASER_neighborhood=10020_l2_norm=120$0,0.0956629479404049,0.0738191444893409,10.12976704639457,9.959481216722882,0.007061756976289047,76,1.0,0.25,0,0,0,0,0,0,0


==> images/csv/nn.csv <==
model,ndcg@10,time_per_doc,nostro_framework,hypervolume,utility_based,euclidean_distance,weighted_mean,selected
200x100x100x50,0.5184767183612433,1.5677899086584208e-05,7.495865061925834,7.985824130605611e-08,19,0.48152328189398474,0.12961526011553917,5
200x50x50x25,0.515404606260387,7.990730962575324e-06,7.503134370341875,1.8499806099658366e-07,21,0.4845953938054946,0.1288491538823561,0
100x50x50x10,0.5144310674222169,5.013454135743735e-06,7.506886196174815,2.1627185379322792e-07,32,0.48556893260366485,0.1286065134920203,3
100x25x25x10,0.5047767347036156,3.338688985093562e-06,7.538891523727204,7.95866625326367e-08,16,0.4952232653076387,0.12619334900365764,0
50x25x25x10,0.5021148787626071,2.474570450364732e-06,7.548110781115925,3.7064158760090115e-08,12,0.4978851212435424,0.1255281010480392,0


==> images/csv/nnnew2d.csv <==
model,nDCG,time,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,choicepdu,choicehv,choiceub,choiceed,choicewm,choiceno
200x100x100x50,0.5184767183612433,1.0475532441937962e-05,7.495871559851658,1.7598090461111118e-07,204,0.4815232817527042,0.12961656070720035,1,0,0,1,1,3
200x50x50x25,0.515404606260387,5.317009131659034e-06,7.50313602807612,2.2618569305165007e-07,206,0.4845953937687823,0.12884982231281383,0,0,0,0,0,0
100x50x50x10,0.5144310674222169,3.3003076074586e-06,7.506886830617723,2.4099438684704747e-07,221,0.48556893258899886,0.12860694177865237,0,1,1,0,0,2
100x25x25x10,0.5047767347036156,2.200459297152906e-06,7.538891799512514,8.50236837837084e-08,204,0.4952232653012731,0.12619363356107963,0,0,0,0,0,0
50x25x25x10,0.5021148787626071,1.617723552443865e-06,7.548110927623183,3.88762860673087e-08,165,0.49788512124002104,0.12552831525976366,0,0,0,0,0,0


==> images/csv/nnnew2dms.csv <==
model,nDCG,time,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,choicepdu,choicehv,choiceub,choiceed,choicewm,choiceno
200x100x100x50,0.5184767183612433,10.475532441937962,7.495871559851658,1.7598090461111118e-07,204,0.4815232817527042,0.12961656070720035,1,0,0,1,1,3
200x50x50x25,0.515404606260387,5.317009131659034,7.50313602807612,2.2618569305165007e-07,206,0.4845953937687823,0.12884982231281383,0,0,0,0,0,0
100x50x50x10,0.5144310674222169,3.3003076074586,7.506886830617723,2.4099438684704747e-07,221,0.48556893258899886,0.12860694177865237,0,1,1,0,0,2
100x25x25x10,0.5047767347036156,2.200459297152906,7.538891799512514,8.50236837837084e-08,204,0.4952232653012731,0.12619363356107963,0,0,0,0,0,0
50x25x25x10,0.5021148787626071,1.617723552443865,7.548110927623183,3.88762860673087e-08,165,0.49788512124002104,0.12552831525976366,0,0,0,0,0,0


==> images/csv/old/easer.csv <==
model,Recall,APLT,nostro_framework,hypervolume,utility_based,euclidean_distance,weighted_mean
EASER_neighborhood=25475_l2_norm=60$0,0.08215404399765,0.0107747648035417,10.412632665167425,0.0008851905017344954,2,0.9650757896258831,0.2556369799447333
EASER_neighborhood=25475_l2_norm=70$0,0.0823678250956241,0.0103652462645268,10.412892225764807,0.0008537627913896144,5,0.9747693329424115,0.2542276290104426
EASER_neighborhood=25475_l2_norm=50$0,0.0814438393248654,0.0112451577199778,10.41278349446243,0.0009158488185286417,7,0.9541661903959919,0.2550276383701322
EASER_neighborhood=25475_l2_norm=40$0,0.080393264061298,0.0120475926950747,10.41280821473084,0.0009685453008381052,8,0.9358708675478918,0.25476000523833126
EASER_neighborhood=25475_l2_norm=80$0,0.0824903836089279,0.0099225235196458,10.41323646452534,0.0008185127715041913,5,0.9852795185406621,0.25218342890528117
EASER_neighborhood=25475_l2_norm=30$0,0.0793886149560052,0.0129053680132816,10.4128298296014,0.0010245392920719587,6,0.9166741430979419,0.25504160008044685
EASER_neighborhood=25475_l2_norm=90$0,0.082684729502778,0.0095628112894299,10.413396023168382,0.0007906984647526229,4,0.9938175844919724,0.2509769687070223
EASER_neighborhood=25475_l2_norm=100$0,0.0828034431822394,0.0093027116768123,10.41355937022065,0.0007702965577716823,7,1.0,0.25
EASER_neighborhood=25475_l2_norm=20$0,0.0771535658936803,0.0143442169341449,10.413348589072049,0.0011067074864217934,3,0.8867632194917319,0.2528772560125672
EASER_neighborhood=25475_l2_norm=10$0,0.0723573694655662,0.0170669618151632,10.414634778948095,0.001234920461714474,1,0.8396303723421291,0.246063600805409
EASER_neighborhood=25475_l2_norm=0$6,0.0450990677629938,0.0425235196458218,10.407051994715628,0.0019177710940279156,5,0.7531188044441884,0.26668305171185047
EASER_neighborhood=25475_l2_norm=0$5,0.0433020450039938,0.0442888765910348,10.406588074628745,0.0019177989273213166,7,0.77612197965491,0.26856029263648457
EASER_neighborhood=25475_l2_norm=0$7,0.0465530192868389,0.0407526286662977,10.407858068190253,0.0018971579082915405,5,0.7396528454891352,0.26312772537687273
EASER_neighborhood=25475_l2_norm=0$4,0.0408920597676052,0.0463364692861095,10.411471246338479,0.0018947936714673926,5,0.8127504236795327,0.2691759453675567
EASER_neighborhood=25475_l2_norm=0$8,0.0479925428033876,0.039142224681793,10.408533429675874,0.001878534893460765,3,0.7281656574284364,0.26045728293195414
EASER_neighborhood=25475_l2_norm=0$9,0.0492706546498769,0.0376701715550636,10.409085154506435,0.001856034013291155,1,0.7208628923216414,0.25783527299954506
EASER_neighborhood=25475_l2_norm=0$3,0.0383958098597059,0.0484781405644715,10.41130501353624,0.0018613574674655434,6,0.8545653356950864,0.2699372029406448
EASER_neighborhood=25475_l2_norm=1$0,0.0502927571337477,0.0362977310459324,10.409804442193016,0.0018255129719991722,2,0.7191056247370405,0.25457776212895605
EASER_neighborhood=25475_l2_norm=0$2,0.0354150390925687,0.0505534034311012,10.411702167421817,0.0017903507587748455,12,0.9091981222403919,0.267980168558908
EASER_neighborhood=25475_l2_norm=0$1,0.0306708631457931,0.0513558384061981,10.408929433617255,0.0015751278914939671,6,1.0,0.25


==> images/csv/old/nn.csv <==
model,ndcg@10,time_per_doc,nostro_framework,hypervolume,utility_based,euclidean_distance,weighted_mean
200x100x100x50,0.5184767183612433,1.5677899086584208e-05,7.495865061925834,7.985824130605611e-08,19,0.48152328189398474,0.12961526011553917
200x50x50x25,0.515404606260387,7.990730962575324e-06,7.503134370341875,1.8499806099658366e-07,21,0.4845953938054946,0.1288491538823561
100x50x50x10,0.5144310674222169,5.013454135743735e-06,7.506886196174815,2.1627185379322792e-07,32,0.48556893260366485,0.1286065134920203
100x25x25x10,0.5047767347036156,3.338688985093562e-06,7.538891523727204,7.95866625326367e-08,16,0.4952232653076387,0.12619334900365764
50x25x25x10,0.5021148787626071,2.474570450364732e-06,7.548110781115925,3.7064158760090115e-08,12,0.4978851212435424,0.1255281010480392


==> images/csv/old/tree.csv <==
model,ndcg@10,time_per_doc,nostro_framework,hypervolume,utility_based,euclidean_distance,weighted_mean
trees_878_leaves_64,0.5228184631393911,8.108919999999998e-05,7.476738963566665,2.0333076134248643e-07,11,0.4771815437505007,0.13068434348484775
trees_500_leaves_64,0.5225050683634633,4.91781e-05,7.479895894301655,9.186996502264639e-07,10,0.4774949341690091,0.13061397256586582
trees_300_leaves_64,0.5211868379557564,3.01712e-05,7.483704811764689,1.2675830906873573e-06,13,0.4788131629948245,0.13028916668893908
trees_150_leaves_64,0.5186130314021566,1.4562600000000002e-05,7.493497627193214,1.4041186950970517e-06,8,0.48138696881811244,0.12964961720053916
trees_300_leaves_32,0.5179239722001268,1.1295400000000004e-05,7.495266551728537,1.4106990624220965e-06,4,0.48207602793220306,0.1294781692000317
trees_200_leaves_32,0.515832067510942,8.369449999999998e-06,7.501851251086465,1.292380378555328e-06,11,0.4841679325613962,0.1289559245152355
trees_300_leaves_16,0.5154621448250872,7.12762e-06,7.503483211806778,1.2813847415596626e-06,9,0.48453785522733694,0.1288637543012718
trees_150_leaves_32,0.5153008777913098,6.797969999999999e-06,7.504333579514377,1.2730640930188954e-06,9,0.48469912225636136,0.12882351995532745
trees_300_leaves_8,0.5116567733763082,4.216519999999999e-06,7.517095448699374,9.999585857910684e-07,10,0.48834322664189517,0.12791313921407704
trees_150_leaves_8,0.5066485469441009,2.57001e-06,7.531970918474291,5.81282392837271e-07,9,0.4933514530625931,0.1266614942335252
trees_100_leaves_8,0.502877415009832,1.98292e-06,7.544265081989473,2.5326166711358065e-07,6,0.49712258499412276,0.125718858022458


==> images/csv/refpoints.csv <==
x,y,z,exp
0.5,0.0019,0,1
0.5,0.0019,0.11,2
0,0,0,3


==> images/csv/refpointsnew.csv <==
x,y,z,exp
0.5,0.00002,0,1
0.5,0.00002,0.001,2
0,0,0,3

==> images/csv/refpointsnewms.csv <==
x,y,z,exp
0.5,20.0000,0,1
0.5,20.0000,0.001,2
0,0,0,3


==> images/csv/selstr.csv <==
x,y
4.0,2.0
2.0,3.0
5.0,4.0
3.0,3.0
5.0,3.0
2.5,4.0

==> images/csv/tree.csv <==
model,ndcg@10,time_per_doc,nostro_framework,hypervolume,utility_based,euclidean_distance,weighted_mean,selected
trees_878_leaves_64,0.5228184631393911,8.108919999999998e-05,7.476738963566665,2.0333076134248643e-07,11,0.4771815437505007,0.13068434348484775,5
trees_500_leaves_64,0.5225050683634633,4.91781e-05,7.479895894301655,9.186996502264639e-07,10,0.4774949341690091,0.13061397256586582,0
trees_300_leaves_64,0.5211868379557564,3.01712e-05,7.483704811764689,1.2675830906873573e-06,13,0.4788131629948245,0.13028916668893908,3
trees_150_leaves_64,0.5186130314021566,1.4562600000000002e-05,7.493497627193214,1.4041186950970517e-06,8,0.48138696881811244,0.12964961720053916,0
trees_300_leaves_32,0.5179239722001268,1.1295400000000004e-05,7.495266551728537,1.4106990624220965e-06,4,0.48207602793220306,0.1294781692000317,2
trees_200_leaves_32,0.515832067510942,8.369449999999998e-06,7.501851251086465,1.292380378555328e-06,11,0.4841679325613962,0.1289559245152355,0
trees_300_leaves_16,0.5154621448250872,7.12762e-06,7.503483211806778,1.2813847415596626e-06,9,0.48453785522733694,0.1288637543012718,0
trees_150_leaves_32,0.5153008777913098,6.797969999999999e-06,7.504333579514377,1.2730640930188954e-06,9,0.48469912225636136,0.12882351995532745,0
trees_300_leaves_8,0.5116567733763082,4.216519999999999e-06,7.517095448699374,9.999585857910684e-07,10,0.48834322664189517,0.12791313921407704,0
trees_150_leaves_8,0.5066485469441009,2.57001e-06,7.531970918474291,5.81282392837271e-07,9,0.4933514530625931,0.1266614942335252,0
trees_100_leaves_8,0.502877415009832,1.98292e-06,7.544265081989473,2.5326166711358065e-07,6,0.49712258499412276,0.125718858022458,0


==> images/csv/trees_3d_results.csv <==
model,nDCG,time,energy,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,selected
150_32,0.5153008777913098,0.0001225148396638,0.0070582359211544,7.504564884836797,2.79971572386592e-06,98,0.4847505263267688,0.08468668783841528,5
300_16,0.5154621448250872,0.0001332432122803,0.0076899230695845,7.503757999135681,2.7948912657510972e-06,104,0.4845988916290198,0.08460649642387041,3
300_8,0.5116567733763082,7.87150202029813e-05,0.004596800768855,7.517192318400236,2.2377422007949154e-06,95,0.48836486745322016,0.0844968762645417,0
200_32,0.515832067510942,0.0001614339249952,0.0092972475232159,7.50225354469166,2.77185287618741e-06,101,0.48425721649052283,0.08439556434378848,0
300_32,0.5179239722001268,0.0002139323288804,0.012265821641294,7.495971281817046,2.953627542525269e-06,90,0.4822320942522195,0.08424070303832538,2
150_8,0.5066485469441009,4.450165457246998e-05,0.0025637184662226,7.532000606066032,1.3253734898962868e-06,102,0.49335811624532777,0.08400672113721763,0
100_8,0.502877415009832,3.39986559863622e-05,0.0019665957787186,7.544282337462295,5.80059465726562e-07,97,0.4971264760221209,0.08347947009585449,0
150_64,0.5186130314021566,0.0003208250275483,0.0186035479254678,7.495120882920138,2.686437243348152e-06,70,0.48174641509816607,0.08328144307485676,0
300_64,0.5211868379557564,0.0006403288561274,0.037656658980019,7.490404048622239,1.9307315240958333e-06,81,0.4802920758594592,0.08048164168660166,4
500_64,0.5225050683634633,0.0010891940603742,0.0646908782473833,7.499613154042058,8.267665593028703e-07,85,0.4818583877143779,0.07612083267595098,0
878_64,0.5228184631393911,0.0017816042243894,0.1059637121281319,7.528948236148831,1.090447423103347e-08,77,0.48880845074756907,0.06917885779781162,0


==> images/csv/trees_results.csv <==
model,nDCG,time,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,selected
500_64,0.5225050683634633,0.0010891940603742,7.479901529025256,1.8247243100780754e-05,98,0.4774961738928198,0.13035396857577228,5
878_64,0.5228184631393911,0.0017816042243894,7.4767540867355065,2.70160964163009e-06,103,0.47718486274636274,0.1302592147287504,4
300_64,0.5211868379557564,0.0006403288561274,7.4837067515594216,2.6688448402771053e-05,102,0.4788135902079755,0.13013662727490724,0
150_64,0.5186130314021566,0.0003208250275483,7.493498109457892,2.9393233351743342e-05,105,0.4813870755063116,0.1295730515936521,0
300_32,0.5179239722001268,0.0002139323288804,7.495266765670951,3.0221030064680177e-05,106,0.48207607526856744,0.12942750996781158,3
200_32,0.515832067510942,0.0001614339249952,7.5018513721202185,2.7525095471709475e-05,94,0.48416795940214913,0.1289176583964867,0
300_16,0.5154621448250872,0.0001332432122803,7.503483294114728,2.73178493224279e-05,87,0.48453787349520816,0.12883222540320174,0
150_32,0.5153008777913098,0.0001225148396638,7.504333649031044,2.7197083214170974e-05,78,0.4846991376924047,0.12879459073791152,0
300_8,0.5116567733763082,7.87150202029813e-05,7.517095477036287,2.1230306263167935e-05,82,0.4883432329676462,0.12789451458902631,0
150_8,0.5066485469441009,4.450165457246998e-05,7.531970927394553,1.2336367854276455e-05,69,0.4933514550629848,0.1266510113223821,0
100_8,0.502877415009832,3.39986559863622e-05,7.544265087132134,5.3692602756314575e-06,76,0.4971225861527672,0.1257108540884614,0


==> images/csv/treesnew2d.csv <==
model,nDCG,time,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,choicepdu,choicehv,choiceub,choiceed,choicewm,choiceno
878_64,0.5228184631393911,1.5035499999999995e-05,7.4767540867355065,1.1328226025550709e-07,98,0.4771815370974855,0.13070085690984776,1,0,0,1,1,3
500_64,0.5225050683634633,9.19204e-06,7.479901529025256,2.432338786695772e-07,103,0.47749493172501256,0.13062396908086582,0,0,0,0,0,0
300_64,0.5211868379557564,5.403929999999621e-06,7.4837067515594216,3.092445698808851e-07,102,0.47881316207473823,0.13029535850643909,0,0,0,0,0,0
150_64,0.5186130314021566,2.70754e-06,7.493498109457892,3.218651010005377e-07,105,0.4813869686054576,0.12965258096553917,0,0,0,0,0,0
300_32,0.5179239722001268,1.8054399999998509e-06,7.495266765670951,3.26118787633541e-07,107,0.48207602780325404,0.1294805416900317,0,1,1,0,0,2
200_32,0.515832067510942,1.3623899999999998e-06,7.5018513721202185,2.950718997626081e-07,94,0.4841679324909748,0.1289576762802355,0,0,0,0,0,0
300_16,0.5154621448250872,1.12448e-06,7.503483294114728,2.918560238888306e-07,87,0.4845378551762176,0.1288652550862718,0,0,0,0,0,0
150_32,0.5153008777913098,1.03394e-06,7.504333649031044,2.9019736624264997e-07,78,0.48469912220979294,0.12882496096282747,0,0,0,0,0,0
300_8,0.5116567733763082,6.643e-07,7.517095477036287,2.253918729722828e-07,82,0.4883432266241436,0.12791402726907705,0,0,0,0,0,0
150_8,0.5066485469441009,3.755629999999942e-07,7.531970927394553,1.304739906460504e-07,68,0.49335145305604206,0.1266620428452752,0,0,0,0,0,0
100_8,0.502877415009832,2.86925e-07,7.544265087132134,5.6722697894943226e-08,76,0.49712258499025086,0.125719282021208,0,0,0,0,0,0


==> images/csv/treesnew2dms.csv <==
model,nDCG,time,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,choicepdu,choicehv,choiceub,choiceed,choicewm,choiceno
878_64,0.5228184631393911,15.035499999999995,7.4767540867355065,1.1328226025550709e-07,98,0.4771815370974855,0.13070085690984776,1,0,0,1,1,3
500_64,0.5225050683634633,9.19204,7.479901529025256,2.432338786695772e-07,103,0.47749493172501256,0.13062396908086582,0,0,0,0,0,0
300_64,0.5211868379557564,5.403929999999621,7.4837067515594216,3.092445698808851e-07,102,0.47881316207473823,0.13029535850643909,0,0,0,0,0,0
150_64,0.5186130314021566,2.70754,7.493498109457892,3.218651010005377e-07,105,0.4813869686054576,0.12965258096553917,0,0,0,0,0,0
300_32,0.5179239722001268,1.8054399999998509,7.495266765670951,3.26118787633541e-07,107,0.48207602780325404,0.1294805416900317,0,1,1,0,0,2
200_32,0.515832067510942,1.3623899999999998,7.5018513721202185,2.950718997626081e-07,94,0.4841679324909748,0.1289576762802355,0,0,0,0,0,0
300_16,0.5154621448250872,1.12448,7.503483294114728,2.918560238888306e-07,87,0.4845378551762176,0.1288652550862718,0,0,0,0,0,0
150_32,0.5153008777913098,1.03394,7.504333649031044,2.9019736624264997e-07,78,0.48469912220979294,0.12882496096282747,0,0,0,0,0,0
300_8,0.5116567733763082,0.6643,7.517095477036287,2.253918729722828e-07,82,0.4883432266241436,0.12791402726907705,0,0,0,0,0,0
150_8,0.5066485469441009,0.3755629999999942,7.531970927394553,1.304739906460504e-07,68,0.49335145305604206,0.1266620428452752,0,0,0,0,0,0
100_8,0.502877415009832,0.286925,7.544265087132134,5.6722697894943226e-08,76,0.49712258499025086,0.125719282021208,0,0,0,0,0,0


==> images/csv/treesnew3d.csv <==
model,nDCG,time,energy,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,choicepdu,choicehv,choiceub,choiceed,choicewm,choiceno
500_64,0.5225050683634633,9.19204e-06,0.0005459459999999,7.499613154042058,1.1044131554546054e-10,102,0.47749524382983055,0.08699165505391056,0,0,1,0,1,2
878_64,0.5228184631393911,1.5035499999999995e-05,0.00089426,7.528948236148831,1.197846619941732e-11,102,0.4771823750387964,0.08698486127323184,0,0,1,1,0,2
300_64,0.5211868379557564,5.403929999999621e-06,0.000317796,7.490404048622239,2.1096788255101934e-10,93,0.47881326753788594,0.08681060633762605,1,0,0,0,0,1
150_64,0.5186130314021566,2.70754e-06,0.000157001,7.495120882920138,2.7133195827835226e-10,99,0.4813869942078471,0.08640888714369277,0,0,0,0,0,0
300_32,0.5179239722001268,1.8054399999998509e-06,0.000103515,7.495971281817046,2.92360601331655e-10,85,0.4820760389170146,0.08630310862668779,0,1,0,0,0,1
200_32,0.515832067510942,1.3623899999999998e-06,7.84623e-05,7.50225354469166,2.7191987984186443e-10,101,0.4841679388486165,0.08595870713682367,0,0,0,0,0,0
300_16,0.5154621448250872,1.12448e-06,6.48976e-05,7.503757999135681,2.7291526839290284e-10,100,0.48453785952231604,0.08589935379084788,0,0,0,0,0,0
150_32,0.5153008777913098,1.03394e-06,5.95666e-05,7.504564884836797,2.7291129580662054e-10,66,0.48469912586998093,0.085873379541885,0,0,0,0,0,0
300_8,0.5116567733763082,6.643e-07,3.87938e-05,7.517192318400236,2.1664806573057066e-10,80,0.48834322816502596,0.08526955254605136,0,0,0,0,0,0
150_8,0.5066485469441009,3.755629999999942e-07,2.1636e-05,7.532000606066032,1.2765105538443246e-10,85,0.49335145353046705,0.08443775589685014,0,0,0,0,0,0
100_8,0.502877415009832,2.86925e-07,1.659669999999995e-05,7.544282337462295,5.578128829479022e-11,87,0.49712258526729564,0.08381008856413867,0,0,0,0,0,0


==> images/csv/treesnew3dms.csv <==
model,nDCG,time,energy,pdu,hypervolume,utility_based,euclidean_distance,weighted_mean,choicepdu,choicehv,choiceub,choiceed,choicewm,choiceno
500_64,0.5225050683634633,9.19204,0.0005459459999999,7.499613154042058,1.1044131554546054e-10,102,0.47749524382983055,0.08699165505391056,0,0,1,0,1,2
878_64,0.5228184631393911,15.035499999999995,0.00089426,7.528948236148831,1.197846619941732e-11,102,0.4771823750387964,0.08698486127323184,0,0,1,1,0,2
300_64,0.5211868379557564,5.403929999999621,0.000317796,7.490404048622239,2.1096788255101934e-10,93,0.47881326753788594,0.08681060633762605,1,0,0,0,0,1
150_64,0.5186130314021566,2.70754,0.000157001,7.495120882920138,2.7133195827835226e-10,99,0.4813869942078471,0.08640888714369277,0,0,0,0,0,0
300_32,0.5179239722001268,1.8054399999998509,0.000103515,7.495971281817046,2.92360601331655e-10,85,0.4820760389170146,0.08630310862668779,0,1,0,0,0,1
200_32,0.515832067510942,1.3623899999999998,7.84623e-05,7.50225354469166,2.7191987984186443e-10,101,0.4841679388486165,0.08595870713682367,0,0,0,0,0,0
300_16,0.5154621448250872,1.12448,6.48976e-05,7.503757999135681,2.7291526839290284e-10,100,0.48453785952231604,0.08589935379084788,0,0,0,0,0,0
150_32,0.5153008777913098,1.03394,5.95666e-05,7.504564884836797,2.7291129580662054e-10,66,0.48469912586998093,0.085873379541885,0,0,0,0,0,0
300_8,0.5116567733763082,0.6643,3.87938e-05,7.517192318400236,2.1664806573057066e-10,80,0.48834322816502596,0.08526955254605136,0,0,0,0,0,0
150_8,0.5066485469441009,0.3755629999999942,2.1636e-05,7.532000606066032,1.2765105538443246e-10,85,0.49335145353046705,0.08443775589685014,0,0,0,0,0,0
100_8,0.502877415009832,0.286925,1.659669999999995e-05,7.544282337462295,5.578128829479022e-11,87,0.49712258526729564,0.08381008856413867,0,0,0,0,0,0


==> images/csv/utopia.csv <==
x,y
1,1



==> images/csv/utoppoints.csv <==
x,y,z,exp
0.52,0,0,1
0.527,0,0,1
0.527,0.0005,0,1
0.52,0,0,21
0.527,0,0,21
0.527,0,0,22
0.527,0.0007,0,22
0.527,0,0,23
0.527,0,0.04,23
0.084,0.052,0,3
0.105,0.052,0,3
0.105,0.04,0,3


==> images/csv/utoppointsms.csv <==
x,y,z,exp
0.52,0,0,1
0.524,0,0,1
0.524,4,0,1
0.52,0,0,21
0.524,0,0,21
0.524,0,0,22
0.524,5,0,22
0.524,0,0,23
0.524,0,0.0003,23
0.084,0.052,0,3
0.105,0.052,0,3
0.105,0.04,0,3
0.516,0,0,4
0.52,0,0,4
0.52,4,0,4
0.084,0.22,0,5
0.105,0.22,0,5
0.105,0.165,0,5

